BASS XXV: DR2 Broad-line Based Black Hole Mass Estimates and Biases from Obscuration

We present measurements of broad emission lines and virial estimates of supermassive black hole masses ($M_{BH}$) for a large sample of ultra-hard X-ray selected active galactic nuclei (AGNs) as part of the second data release of the BAT AGN Spectroscopic Survey (BASS/DR2). Our catalog includes $M_{BH}$ estimates for a total 689 AGNs, determined from the H$\alpha$, H$\beta$, $MgII\lambda2798$, and/or $CIV\lambda1549$ broad emission lines. The core sample includes a total of 512 AGNs drawn from the 70-month Swift/BAT all-sky catalog. We also provide measurements for 177 additional AGNs that are drawn from deeper Swift/BAT survey data. We study the links between $M_{BH}$ estimates and line-of-sight obscuration measured from X-ray spectral analysis. We find that broad H$\alpha$ emission lines in obscured AGNs ($\log (N_{\rm H}/{\rm cm}^{-2})> 22.0$) are on average a factor of $8.0_{-2.4}^{+4.1}$ weaker, relative to ultra-hard X-ray emission, and about $35_{-12}^{~+7}$\% narrower than in unobscured sources (i.e., $\log (N_{\rm H}/{\rm cm}^{-2}) < 21.5$). This indicates that the innermost part of the broad-line region is preferentially absorbed. Consequently, current single-epoch $M_{BH}$ prescriptions result in severely underestimated ($>$1 dex) masses for Type 1.9 sources (AGNs with broad H$\alpha$ but no broad H$\beta$) and/or sources with $\log (N_{\rm H}/{\rm cm}^{-2}) > 22.0$. We provide simple multiplicative corrections for the observed luminosity and width of the broad H$\alpha$ component ($L[{\rm b}{\rm H}\alpha]$ and FWHM[bH$\alpha$]) in such sources to account for this effect, and to (partially) remedy $M_{BH}$ estimates for Type 1.9 objects. As key ingredient of BASS/DR2, our work provides the community with the data needed to further study powerful AGNs in the low-redshift Universe.

==> datafile4.txt <==
Title: BASS XXV: DR2 Broad-line Based Black Hole Mass Estimates and Biases 
       from Obscuration 
Authors: Mejia-Restrepo J.E., Trakhtenbrot B., Koss M.J., Oh K., den Brok J.,
    Stern D., Powell M.C., Ricci F., Caglar T., Ricci C., Bauer F.E.,
    Treister E., Harrison F.A., Urry C.M., Ananna T.T., Asmus D., Assef R.J.,
    Bar R.E., Bessiere P.S., Burtscher L., Ichikawa K., Kakkad D., Kamraj N., 
    Mushotzky R., Privon G.C., Rojas A.F., Sani E., Schawinski K., Veilleux S.
Table: AGNs with double-peaked broad Balmer emission lines
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---   BATID   BAT Identifier
   6- 23 A18    ---   AGN     AGN Name (1)
  25- 25 I1     ---   fHa     [0,1] 1=Double-peaked profile in H{alpha}
  27- 27 I1     ---   fHb     [0,1] 1=Double-peaked profile in H{beta}
--------------------------------------------------------------------------------
Note (1): Unique AGN names from the Swift/BAT 70-month catalog
--------------------------------------------------------------------------------
  45 SWIFT J0101.5-0308 0 1 
  48 SWIFT J0103.8-6437 1 0 
 107 SWIFT J0207.0+2931 1 0 
 135 SWIFT J0235.3-2934 1 0 
 136 SWIFT J0238.2-5213 1 0 
 147 SWIFT J0244.8+6227 0 1 
 170 SWIFT J0312.9+4121 1 0 
 172 SWIFT J0318.7+6828 1 0 
 207 SWIFT J0405.3-3707 1 1 
 270 SWIFT J0519.5-4545 1 0 
 371 SWIFT J0726.5+3659 1 0 
 372 SWIFT J0727.4-2408 1 0 
 403 SWIFT J0803.4+0842 1 0 
 413 SWIFT J0818.1+0120 1 0 
 414 SWIFT J0819.2-2259 0 1 
 454 SWIFT J0923.6-2136 1 0 
 525 SWIFT J1103.4+3731 1 1 
 607 SWIFT J1217.3+0714 1 1 
 618 SWIFT J1227.8-4856 0 1 
 686 SWIFT J1341.9+3537 0 1 
 690 SWIFT J1347.1+7325 1 0 
 713 SWIFT J1416.9-1158 1 1 
 715 SWIFT J1417.7+6143 1 0 
 776 SWIFT J1542.0-1410 1 0 
 800 SWIFT J1617.8+3223 1 1 
 876 SWIFT J1719.7+4900 1 1 
 882 SWIFT J1723.2+3418 1 1 
 907 SWIFT J1742.2+1833 1 1 
 923 SWIFT J1747.7-2253 1 1 
1079 SWIFT J2030.2-7532 1 1 
1151 SWIFT J2223.9-0207 1 1 
1179 SWIFT J2301.4-5916 1 1 
1196 SWIFT J2327.4+1525 1 0 
1200 SWIFT J2333.9-2342 1 0 


==> datafile5.txt <==
Title: BASS XXV: DR2 Broad-line Based Black Hole Mass Estimates and Biases 
       from Obscuration 
Authors: Mejia-Restrepo J.E., Trakhtenbrot B., Koss M.J., Oh K., den Brok J.,
    Stern D., Powell M.C., Ricci F., Caglar T., Ricci C., Bauer F.E.,
    Treister E., Harrison F.A., Urry C.M., Ananna T.T., Asmus D., Assef R.J.,
    Bar R.E., Bessiere P.S., Burtscher L., Ichikawa K., Kakkad D., Kamraj N., 
    Mushotzky R., Privon G.C., Rojas A.F., Sani E., Schawinski K., Veilleux S.
Table: H{alpha} measurements table
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label          Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---           BATID          BASS identifier
   6- 19 A14    ---           Subsample      Source of the optical spectrum
  21- 23 F3.1   ---           fQ(Ha)         Fit quality flag for the H{alpha} fit (1)
  25- 29 I5     km/s          FWHM(bHa)      FWHM of the broad H{alpha} emission line. 
  31- 34 I4     km/s        e_FWHM(bHa)      Lower error on FWHM(bHa) (2)
  36- 39 I4     km/s        E_FWHM(bHa)      Upper error on FWHM(bHa) (2)
  41- 45 F5.2   [10-7W]       logL(bHa)      Broad H{alpha} line luminosity
  47- 50 F4.2   [10-20W/m2]   logF(bHa)      Broad H{alpha} line integrated flux, 10^(-17)erg/s/cm^2
  52- 55 F4.2   [10-7W]     e_logL(bHa)      Lower error on logL(bHa) (2)
  57- 60 F4.2   [10-7W]     E_logL(bHa)      Upper error on logL(bHa) (2)
  62- 66 F5.2   [10-7W]       logL6200       Monochromatic luminosity, rest-frame 6200A
  68- 71 F4.2   [10-20W/m2]   logF6200       Monochromatic flux at rest-frame 6200 A, 10^(-17)erg/s/cm^2
  73- 76 F4.2   [10-7W]     e_logL6200       Lower error on logL6200 (2)
  78- 81 F4.2   [10-7W]     E_logL6200       Upper error on logL6200 (2)
  83- 86 I4     0.1nm         EW(bHa)        Rest-frame equivalent width of the broad Halpha line, A 
  88- 90 I3     0.1nm       e_EW(bHa)        Lower error on EW(bHa) (2)
  92- 94 I3     0.1nm       E_EW(bHa)        Upper error on EW(bHa) (2)
  96-100 F5.2   [10+3W/m]     logLpeak(bHa)  Monochromatic luminosity of the broad Halpha line at peak, erg/s/A
 102-106 F5.2   [10-10W/m3]   logFpeak(bHa)  Monochromatic flux of the broad Halpha line at peak, 10^()-17)erg/s/cm^/A
 108-111 F4.2   [10+3W/m]   e_logLpeak(bHa)  Lower error on logLpeak(bHa), erg/s/A
 113-116 F4.2   [10+3W/m]   E_logLpeak(bHa)  Upper error on logLpeak(bHa), erg/s/A
 118-122 I5     km/s          dVpeak(bHa)    Velocity shift of the broad Halpha line peak 
 124-128 I5     km/s        e_dVpeak(bHa)    Lower error on dVpeak(bHa) (2)
 130-134 I5     km/s        E_dVpeak(bHa)    Upper error on dVpeak(bHa) (2)
 136-140 I5     km/s          dVcent(bHa)    Velocity shift of the broad Halpha line centroid 
 142-146 I5     km/s        e_dVcent(bHa)    Lower error on dVcent(bHa) (2)
 148-152 I5     km/s        E_dVcent(bHa)    Upper error on dVcent(bHa) (2)
 154-157 F4.2   [Msun]        logMbh(bHa)    Broad Halpha-based BH mass estimate (3)
 159-162 F4.2   [Msun]      e_logMbh(bHa)    Lower error on logMbh(bHa) (2)
 164-167 F4.2   [Msun]      E_logMbh(bHa)    Upper error on logMbh(bHa) (2)
 169-174 F6.2   [10-7W]       logL(SII)      Luminosity of the narrow SII emission line 
 176-181 F6.2   [10-20W/m2]   logF(SII)      Integrated flux of the narrow SII emission line, 10^(-17)erg/s/cm^2
 183-188 F6.2   [10-7W]     e_logL(SII)      ?=-40.0 Error on logL(SII)
 190-194 I5     km/s          dV(SII)        Velocity shift of the SII line peak/centroid 
 196-200 I5     km/s        e_dV(SII)        ?=-2500 Error on dV(SII) 
 202-202 A1     ---         l_FWHM(SII)      Limit flag on FWHM(SII)
 203-206 I4     km/s          FWHM(SII)      FWHM of the narrow SII emission line 
 208-211 I4     km/s        e_FWHM(SII)      Error on FWHM(sii) 
 213-218 F6.2   [10-7W]       logL(HAn)      Luminosity of the narrow Halpha line 
 220-225 F6.2   [10-20W/m2]   logF(HAn)      Integrated flux of the narrow Halpha line, 10^(-17)erg/s/cm^2 
 227-232 F6.2   [10-7W]     e_logL(HAn)      ?=-40.0 Error on logL(HAn) 
 234-238 I5     km/s          dV(HAn)        Velocity shift of the narrow Halpha line peak/centroid 
 240-243 I4     km/s        e_dV(HAn)        Error on dV(HAn)
 245-245 A1     ---         l_FWHM(HAn)      Limit flag on e_FWHM(HAn)
 246-249 I4     km/s          FWHM(HAn)      FWHM of the narrow Halpha emission line 
 251-254 I4     km/s        e_FWHM(HAn)      ?=-40.0 Error on FWHM(nHalpha) 
 256-261 F6.2   [10-7W]       logL(NII)      Luminosity of the narrow NII line 
 263-268 F6.2   [10-20W/m2]   logF(NII)      Integrated flux of the narrow NII line, 10^(-17)erg/s/cm^2 
 270-275 F6.2   [10-7W]     e_logL(NII)      ?=-40.0 Error on logL(NII) 
 277-281 I5     km/s          dV(NII)        Velocity shift of the narrow NII line peak/centroid 
 283-287 I5     km/s        e_dV(NII)        ?=-2500 Error on dV(NII)
 289-289 A1     ---         l_FWHM(NII)      Limit flag on FWHM(NII)
 290-293 I4     km/s          FWHM(NII)      FWHM of the narrow NII emission line 
 295-298 I4     km/s        e_FWHM(NII)      Error on FWHM(NII) 
 300-305 F6.4   ---           z-ref          Source redshift (4)
 307-312 F6.4   ---           z-corr(SII)    ? Updated redshift (5)
 314-318 A5     ---           DR2Type        DR2 Seyfert type (6)
--------------------------------------------------------------------------------
Note (1): Quality flag for the fit -- 
    1 = good fit;
    2 = acceptable one.
Note (2): When both lower and upper errors are reported, these correspond to
    the 16th and 84th percentiles of the corresponding distribution from the
    spectral bootstrapping procedure.
Note (3): Following Greene & Ho (2005) [2005ApJ...630..122G]
Note (4): Source redshift, as reported in the BASS/DR2 catalog, Koss et al. in prep.
Note (5): Updated redshift, based on NLR measurements of the [SII] emission 
    lines from this paper
Note (6): DR2 Seyfert type according to Winkler (1992) [1992MNRAS.257..677W] 
    classification (see Section 3.1 for details).
--------------------------------------------------------------------------------
   1 SDSS           1.   3196  247  383 40.42 2.91 0.04 0.05 42.95 5.45 0.01 0.01   18   2   2 38.45  0.95 0.07 0.07    41  1281  1278 -1128  6989  7673 6.59 0.07 0.10  39.47   1.97   0.34    79    22   175   54  40.24   2.73   0.11    79   23   173   53  39.63   2.13   0.36    79    23   173   53 0.0370 0.0373 Sy1.9 
   2 duPont_dr2     2.   3385  309  310 42.09 4.18 0.06 0.04 43.42 5.51 0.08 0.08  284  37  36 40.13  2.22 0.03 0.02   151   494   642   716  7475  6569 7.57 0.11 0.10  40.61   2.71   0.56    10   133   201  181  40.81   2.90   0.67    10  136   181  162  40.98   3.07   0.41    10   136   184  162 0.0580 0.0580 Sy1   
   3 Stern_Palomar  2.   2375  203  192 41.50 4.33 0.05 0.04 42.90 5.73 0.01 0.01  264  28  24 39.70  2.53 0.01 0.01   174    72    66   339   355   437 6.93 0.07 0.07  39.52   2.35   0.45    12    47   304  136  40.13   2.96   0.19    12   48   302  135  40.09   2.92   0.19    12    48   302  135 0.0255 0.0255 Sy1.5 
   5 Powell_Palomar 1.   1394  117  179 41.04 2.68 0.04 0.05 43.61 5.25 0.04 0.04   17   1   2 39.42  1.06 0.11 0.08   868  1124  1174   341  1262  1313 6.20 0.08 0.11  41.24   2.88   0.09  -155    23   501   65  41.82   3.46   0.06  -155   24   499   65  41.60   3.24   0.15  -155    24   500   65 0.0960 0.0954 Sy1.9 
   6 Grupe_ROSAT    1.   1583  146  159 42.44 5.29 0.04 0.04 43.80 6.64 0.01 0.00  289  24  24 40.78  3.62 0.01 0.01  -507   268   227  -501   223   199 7.08 0.09 0.08 -40.00 -77.15 -40.00  -117    47   624  180  41.87   4.71   0.24  -117   48   621  179  41.15   4.00   0.39  -117    48   622  179 0.0250 0.0246 Sy1.2 
   8 Powell_Palomar 1.   4521  643  761 43.14 4.84 0.06 0.05 44.11 5.82 0.01 0.01  663  88  79 41.10  2.81 0.01 0.01  -361   852   819   306   690   544 8.40 0.13 0.13  41.35   3.06   0.64     8   115   367  338  41.93   3.63   0.41     8  118   364  336  41.58   3.29   0.65     8   117   365  336 0.0890 0.0890 BZQ   
  10 XSHOOTER       1.  10474  152  174 41.50 3.14 0.01 0.01 43.55 5.20 0.02 0.02   53   2   1 39.11  0.75 0.07 0.09   872    79    73   873    80    73 8.25 0.01 0.02  40.16   1.81   0.02   244     1   251    3  40.64   2.28   0.01   244    2   250    3  40.71   2.35   0.01   244     2   250    3 0.0950 0.0959 Sy1.9 
  14 duPont_dr2     1.   4807  883 2248 41.98 4.02 0.05 0.05 43.58 5.61 0.04 0.04  148  14  18 39.96  1.99 0.02 0.02 -1119  7182  8161   -42  6851  6983 7.82 0.60 0.50  40.38   2.42   0.94    76   225   539  452  41.17   3.20   0.58    76  231   532  446  41.14   3.18   0.61    76   230   533  446 0.0620 0.0623 Sy1   
  16 Powell_Palomar 1.   1913  194  182 43.47 4.74 0.04 0.05 44.95 6.22 0.01 0.01  223  20  25 41.67  2.94 0.01 0.01  1078    78    74   856   319   236 7.82 0.10 0.08 -40.00 -78.73 -40.00  -159    77   340  182 -40.00 -78.73 -40.00  -159   79   334  179  42.23   3.50   0.19  -159    78   335  179 0.1420 0.1414 Sy1.2 
  18 Powell_Palomar 2.   3439  854  903 42.76 4.31 0.04 0.02 43.81 5.36 0.08 0.08  557  46  29 40.65  2.20 0.01 0.02  -206   124   158  -729   214   183 7.95 0.19 0.21  41.06   2.61   0.18  -352    54   381  381  40.90   2.45   0.82  -352   55   376  376  41.17   2.72   0.17  -352    55   377  376 0.1050 0.1037 Sy1.9 
  19 SOAR           1.   2147  173  209 43.07 4.94 0.05 0.05 44.30 6.17 0.01 0.01  388  39  44 41.28  3.15 0.01 0.01   100   412   340   119   877   787 7.70 0.07 0.08  41.07   2.94   2.04    37   167   364  364  42.00   3.88   0.47    37  171   358  358  40.83   2.70   5.89    37   170   359  358 0.0740 0.0741 Sy1   
  22 Powell_Palomar 1.   2163  174  190 42.47 4.76 0.04 0.04 43.70 5.98 0.01 0.01  384  37  35 40.69  2.97 0.01 0.01   370    69    92   489   200   228 7.38 0.08 0.08  40.21   2.50   0.86   186    95   352  281  41.04   3.32   0.27   186   98   349  280  40.24   2.53   1.57   186    98   350  280 0.0470 0.0476 Sy1.2 
  25 Powell_Palomar 2.5  4199  632 2899 41.60 3.42 0.06 0.06 43.47 5.29 0.01 0.01   80  11  11 39.57  1.40 0.02 0.02   388  3717  2494  -512  2901  2588 7.49 0.47 0.33  40.76   2.58   0.30  -178    92   487  262  41.19   3.01   0.30  -178   94   485  261  40.97   2.79   0.45  -178    94   485  261 0.0784 0.0777 Sy1.9 
  28 DR1            1.   2287  206  240 40.95 3.91 0.07 0.06 43.30 6.26 0.01 0.01   27   4   4 39.22  2.18 0.01 0.01   502  3243  3032   513  2892  3072 6.59 0.08 0.09  40.27   3.23   0.41    -6    59   309  161  40.75   3.71   0.50    -6   61   305  159  40.87   3.82   0.26    -6    61   306  159 0.0220 0.0220 Sy1.9 
  30 Powell_Palomar 2.   5830  544  472 43.45 4.73 0.04 0.04 44.60 5.88 0.01 0.01  449  37  44 41.34  2.63 0.01 0.01  -516   442   492  -200  1150  1214 8.80 0.10 0.08  41.13   2.41   0.97    99   102   107   83  41.67   2.95   0.40    99  104    69   54  41.60   2.88   0.46    99   104    75   54 0.1400 0.1404 BZQ   
  33 Stern_Palomar  1.   2214  206  214 40.31 3.61 0.04 0.06 42.24 5.54 0.02 0.02   74   8   9 38.47  1.76 0.02 0.02    78  1024  1346 -2032  7081  4766 6.21 0.09 0.08  40.01   3.31   0.16    31    44   393  115  40.28   3.57   0.18    31   46   391  114  40.16   3.46   0.20    31    45   391  114 0.0150 0.0151 Sy1.9 
  34 Stern_Palomar  1.   3345  318  361 41.34 3.87 0.05 0.04 43.26 5.78 0.01 0.01   75   9   8 39.46  1.99 0.01 0.01    87  1996  1969   116  2766  4106 7.14 0.11 0.10  40.05   2.58   1.28   -24   137   408  451  40.77   3.30   0.57   -24  140   406  449  40.78   3.31   0.46   -24   140   407  449 0.0359 0.0358 Sy1.9 
  36 Powell_Palomar 1.   3364  252  188 42.98 4.99 0.03 0.04 43.97 5.97 0.01 0.01  678  46  56 41.03  3.03 0.01 0.01   283    40    30   310   110   109 8.05 0.07 0.05  40.53   2.53   0.64   138    29   436  436  41.67   3.68   0.06   138   29   434  434 -40.00 -77.99 -40.00   138    29   434  434 0.0640 0.0645 Sy1.5 
  39 archival_ROSAT 1.   4470  306  513 43.70 4.89 0.04 0.04 44.80 5.98 0.01 0.01  522  53  46 41.63  2.81 0.01 0.01  -169   215   164  -224   432   403 8.70 0.07 0.09 -40.00 -78.82 -40.00 -1039   209   925  479  42.27   3.45   0.30 -1039  214   923  478  42.45   3.63   0.24 -1039   214   923  478 0.1550 0.1510 Sy1.2 
  42 Powell_Palomar 1.   6552 1542 3125 44.06 4.63 0.05 0.04 45.11 5.68 0.04 0.04  519  65  49 41.86  2.43 0.01 0.01    -5  1571  2141  1554  1812  2143 9.24 0.25 0.39  42.28   2.85   1.44   -66   425   612  837  42.78   3.35   0.90   -66  436   609  833  42.40   2.97   1.84   -66   435   610  833 0.2910 0.2907 BZQ   
  43 Powell_Palomar 2.   5080  418  431 41.42 4.78 0.05 0.06 42.66 6.02 0.01 0.01  376  42  48 39.33  2.69 0.01 0.01    69   468   355  -155  1722  1476 7.56 0.08 0.07  39.09   2.44   1.68  -353   504    68  294  39.80   3.15   0.63  -353  517    55  236 -40.00 -76.64 -40.00  -353   515    57  236 0.0140 0.0128 Sy1.2 
  45 XSHOOTER       1.   6038   77   56 41.71 3.65 0.01 0.01 43.35 5.29 0.02 0.02  138   1   1 39.52  1.46 0.01 0.02  -228    27    23   835    20    18 7.88 0.01 0.01  40.42   2.36   0.79   158    93   353  280  40.80   2.73   0.44   158   96   352  279  40.94   2.88   0.29   158    96   352  279 0.0690 0.0696 Sy1.8 
  51 archival_ROSAT 1.   2689  359  306 42.93 4.91 0.05 0.06 44.16 6.14 0.01 0.01  413  43  63 41.06  3.03 0.01 0.01   516   474   659   737  1651  1735 7.82 0.14 0.09  41.07   3.05   1.82   216   295   422  813  41.86   3.83   0.90   216  302   416  801  41.49   3.47   1.90   216   301   417  801 0.0660 0.0668 Sy1   
  52 XSHOOTER       1.   6490   28   35 42.27 4.38 0.01 0.01 43.42 5.53 0.02 0.02  485   4   4 40.10  2.21 0.01 0.01   397    11    11   324     4     3 8.25 0.02 0.01  40.01   2.12   0.01    46     1   275    3  40.61   2.72   0.01    46    1   274    3  39.71   1.82   0.04    46     1   274    3 0.0570 0.0572 Sy1   
  58 DR1            1.   1066  121  121 40.66 4.23 0.04 0.03 42.41 5.98 0.04 0.04  103   9   7 39.19  2.76 0.01 0.01   123   217   273    77   888   812 5.75 0.09 0.10  39.36   2.93   0.82   150   149   443  419  39.72   3.29   1.65   150  153   440  416  40.07   3.64   0.45   150   153   440  416 0.0110 0.0115 Sy1.9 
  60 DR1            1.   3727  607  738 42.41 4.66 0.04 0.06 43.65 5.90 0.02 0.02  365  36  53 40.45  2.70 0.01 0.01  -968   286   273    66   331   363 7.83 0.17 0.15 244.60 206.85   0.59   344   127   897  200  41.85   4.10   0.13   344  130   896  200  41.82   4.07   0.13   344   130   896  200 0.0490 0.0502 Sy1.2 
  61 Powell_Palomar 1.   5735  622  944 42.14 4.34 0.05 0.05 43.63 5.82 0.01 0.01  212  21  25 39.99  2.18 0.01 0.01  -530  1678  1305   110  4473  5229 8.07 0.11 0.14  40.44   2.63   0.64    58   184   405  412  40.59   2.78   0.63    58  189   402  410  40.59   2.78   0.64    58   188   403  410 0.0520 0.0522 Sy1.2 
  65 XSHOOTER       1.   5950  949  886 41.92 3.18 0.01 0.01 43.62 4.89 0.06 0.06  121  37   3 39.74  1.01 0.06 0.06  -333 24914 24881 -1554 19547 19383 7.98 0.87 0.60  40.71   1.98   0.01   -16     1   310    2  41.31   2.57   0.01   -16    1   309    2  40.99   2.26   0.01   -16     1   309    2 0.1425 0.1424 Sy1.9 
  69 duPont_dr2     1.   3239  347  313 43.70 5.15 0.05 0.05 44.84 6.29 0.01 0.01  543  58  58 41.74  3.20 0.01 0.01    87   110   151    51   432   460 8.41 0.10 0.08 -40.00 -78.54 -40.00  -163   339   629  998 -40.00 -78.54 -40.00  -163  347   623  989  42.01   3.47   0.55  -163   346   624  989 0.1160 0.1154 Sy1   
1157 XSHOOTER       1.   1264    1    1 39.42 3.87 0.01 0.01 40.60 5.05 0.02 0.02  337   1   1 37.86  2.31 0.01 0.01   196     5     5   375     5     7 5.22 0.01 0.01  38.35   2.80   0.01   190     0    99    0  38.95   3.40   0.01   190    0    96    0  38.84   3.29   0.01   190     0    97    0 0.0040 0.0046 Sy1.9 
  73 XSHOOTER       1.   4678    6    6 42.93 5.21 0.01 0.01 44.05 6.34 0.01 0.01  507   1   1 40.82  3.10 0.01 0.01  -306     5     5   200     3     4 8.32 0.01 0.01  39.74   2.02   0.03  -449     1   782    1  41.80   4.09   0.01  -449    1   781    1  41.40   3.68   0.01  -449     1   781    1 0.0470 0.0454 Sy1.2 
  75 Powell_Palomar 1.   6208  542 1235 44.29 4.79 0.03 0.05 45.29 5.79 0.02 0.02  529  42  58 42.08  2.58 0.01 0.01   553   726   969   -92  1359  2004 9.32 0.08 0.17  41.97   2.47   2.20  -297  1807   901  901 -40.00 -79.50 -40.00  -297 1854   898  898 -40.00 -79.50 -40.00  -297  1848   899  898 0.3120 0.3107 Sy1   
  76 Stern_Palomar  2.   4116  385  311 42.54 4.04 0.05 0.05 43.53 5.03 0.02 0.02  640  69  77 40.54  2.04 0.01 0.01   489   218   140   436   504   506 7.99 0.10 0.07  40.51   2.01   2.75   280   686   805  920  41.25   2.75   0.59   280  703   804  919  40.84   2.34   1.79   280   701   804  919 0.1110 0.1120 Sy1   
  77 DR1            1.   1106  131  112 41.26 4.45 0.04 0.04 43.47 6.66 0.01 0.01   40   4   3 39.64  2.83 0.01 0.01   -27   559   420   106  4733  4224 6.11 0.12 0.08  40.05   3.24   1.04   -56    71   176  147  40.83   4.02   0.42   -56   73   171  142  40.58   3.76   0.55   -56    73   172  142 0.0170 0.0168 Sy1.9 
  78 archival_ROSAT 1.   1421  123  162 42.30 4.60 0.04 0.04 43.68 5.98 0.02 0.02  286  27  27 40.67  2.97 0.01 0.01  -676   108   126  -772   415   372 6.90 0.08 0.09  40.54   2.84   0.80  -500   500   775  775 -40.00 -77.70 -40.00  -500  500   766  766  40.63   2.93   2.28  -500   500   767  766 0.0460        Sy1   
  82 duPont_dr2     2.   5641  628  505 42.56 4.06 0.03 0.05 43.68 5.18 0.07 0.07  426  33  46 40.37  1.87 0.02 0.02   -69   480   384   150   763   883 8.28 0.11 0.08  40.81   2.30   0.45  -129   222   654  412  41.19   2.69   0.40  -129  227   648  408  41.18   2.68   0.41  -129   227   649  408 0.1110 0.1105 Sy1   
  85 Stern_Palomar  1.   6479  924  801 42.33 4.15 0.04 0.04 43.69 5.51 0.01 0.01  271  27  28 40.16  1.97 0.01 0.01  -324  7317 10055   407 10099 11292 8.28 0.71 0.53  40.44   2.26   0.84    74   130   701  266  41.33   3.15   0.21    74  133   700  265  41.19   3.01   0.30    74   133   700  265 0.0790 0.0793 Sy1   
  88 DR1            1.   5673  988 2783 41.89 3.75 0.05 0.04 43.80 5.66 0.02 0.02   75   8   8 39.74  1.60 0.03 0.03  -375  4723  5439   650  5001  3765 7.92 0.50 0.28  40.72   2.58   0.61    -3    55   348  109  41.53   3.39   0.14    -3   56   339  106  41.35   3.21   0.21    -3    56   340  106 0.0750 0.0750 Sy1.9 
  89 XSHOOTER       2.5  4328  117   98 41.84 3.70 0.02 0.02 43.30 5.17 0.05 0.05  211   8   9 40.19  2.06 0.01 0.01  -653     5     5  -399    12    15 7.65 0.10 0.08  40.68   2.55   0.01  -500   500   461  462 -40.00 -78.13 -40.00  -500  500   460  461  40.84   2.70   0.01  -500   500   460  461 0.0744        Sy1.9 
  90 Powell_Palomar 1.   5864  938  881 42.09 3.89 0.05 0.03 43.61 5.41 0.02 0.02  179  22  15 39.80  1.60 0.02 0.02   512   926   944 -2526  2640  3794 8.06 0.14 0.22  40.47   2.27   0.70   111   140   436  436  40.71   2.51   0.53   111  143   434  434  40.86   2.66   0.38   111   143   434  434 0.0800 0.0804 Sy1.9 
  92 Stern_Palomar  2.5  6462  520  463 41.04 2.97 0.06 0.05 43.34 5.27 0.02 0.02   31   4   4 38.86  0.79 0.11 0.11   608  7219  7647  -500  5667  7775 7.57 0.08 0.08  39.82   1.75   3.03    11   390   372  927  39.80   1.74   3.66    11  400   370  922  40.39   2.33   0.97    11   398   370  922 0.0691 0.0692 Sy1.9 
  94 DR1            2.5  5816 2615 3098 41.36 4.05 0.04 0.05 43.21 5.90 0.01 0.01   88   9   9 39.27  1.95 0.02 0.02 -1174  1599  2275   251  2099  2028 7.65 0.52 0.38 243.82 206.51   0.53    43   235   389  287  40.52   3.20   0.80    43  241   348  256  40.63   3.32   0.64    43   240   353  256 0.0300 0.0301 Sy1.2 
 680 XSHOOTER       1.   1488    2    2 40.74 4.70 0.01 0.01 42.21 6.18 0.01 0.01  205   1   1 39.11  3.07 0.01 0.01   -32     5     5    26     2     2 6.09 0.01 0.01  38.94   2.91   0.01    22     0   125    0  39.59   3.56   0.01    22    0   123    0  39.19   3.16   0.01    22     0   123    0 0.0070 0.0071 Sy1   
  98 Stern_Palomar  1.   4910  597  341 42.38 4.16 0.04 0.04 43.40 5.17 0.02 0.02  520  47  56 40.29  2.07 0.01 0.01   315   375   320   493   767   844 8.06 0.11 0.06  39.50   1.28   6.36  -276   428   339  996 -40.00 -78.22 -40.00  -276  439   336  989  40.36   2.13   1.03  -276   437   337  989 0.0820 0.0810 Sy1   
  99 Powell_Palomar 2.   5074 1414 1638 41.83 4.10 0.05 0.05 43.58 5.85 0.01 0.01  109  11  13 39.79  2.06 0.01 0.01 -1238  1556  2314   454  1452  1272 7.79 0.30 0.24  39.96   2.23   1.81   -79   143   224  341  40.31   2.57   0.93   -79  147   220  335  40.44   2.70   0.70   -79   147   220  335 0.0480 0.0477 Sy1.9 
 104 Powell_Palomar 1.   2841  418  325 40.40 3.89 0.06 0.07 42.80 6.29 0.03 0.03   24   3   4 38.30  1.79 0.14 0.13 -1845  1382  2441  -254  4462  7158 6.48 1.03 0.44  39.55   3.03   0.43    14    90   323  190  39.54   3.02   0.60    14   93   320  188  39.91   3.39   0.27    14    92   321  188 0.0121 0.0122 Sy1.9 
 531 XSHOOTER       1.   2032    1    1 41.77 4.66 0.01 0.01 43.25 6.13 0.23 0.23  211   0   0 39.97  2.86 0.08 0.08   114     5     5  -313     3     6 6.93 0.21 0.12  40.09   2.98   0.01    -1     0   127    0  40.98   3.87   0.01    -1    0   122    0  40.82   3.71   0.01    -1     0   122    0 0.0238 0.0238 Sy1   
 106 SDSS           1.   3978   30   40 42.19 4.58 0.01 0.01 43.89 6.28 0.01 0.01  128   3   3 40.16  2.54 0.01 0.01  1055     9     9  1127    21    19 7.77 0.01 0.01 244.19 206.57   0.02   188     2   307    6  40.59   2.97   0.01   188    2   306    5  40.81   3.20   0.01   188     2   306    5 0.0420 0.0427 Sy1.2 
 110 Stern_Palomar  1.   2801  322  341 40.46 3.46 0.04 0.05 42.40 5.40 0.02 0.02   73   7   8 38.52  1.52 0.03 0.02   502  1314  1580    98  7710  5555 6.50 0.12 0.10  39.14   2.14   1.33   233   108   283  288  39.56   2.56   0.68   233  111   280  285  39.80   2.80   0.36   233   110   281  285 0.0210 0.0218 Sy1.9 
 111 Stern_Palomar  2.   7933  700  644 43.28 4.64 0.07 0.05 44.24 5.60 0.01 0.01  722 119  88 41.02  2.38 0.01 0.01  -548  1138  1013   -12  1999  2312 8.98 0.09 0.09  40.94   2.30   2.73    89   219   539  459  41.91   3.27   0.35    89  225   538  458  41.37   2.73   1.14    89   224   538  458 0.1290 0.1293 Sy1.2 
 113 Powell_Palomar 2.   2228  377  602 43.10 5.35 0.05 0.05 44.20 6.45 0.01 0.01  533  65  65 41.31  3.55 0.01 0.01   160   549   691   -89   246   255 7.75 0.14 0.21  40.53   2.78   6.17  -106   203   436  404  41.90   4.15   0.93  -106  208   434  402  40.75   3.00   7.22  -106   208   434  402 0.0490 0.0486 Sy1   
 116 XSHOOTER       2.   7697   18   24 41.76 4.57 0.01 0.01 43.35 6.17 0.04 0.04  157   1   1 39.52  2.33 0.04 0.06 -1037    14    14    85    13    12 8.12 0.03 0.03  40.01   2.82   0.01   144     0   441    1  40.42   3.23   0.01   144    0   441    1  40.69   3.50   0.01   144     0   441    1 0.0260 0.0265 Sy1.5 
 117 duPont_dr2     1.   4429  373  317 42.71 4.59 0.03 0.04 43.80 5.68 0.02 0.02  494  39  46 40.68  2.55 0.01 0.01  -242   247   293  -144   315   386 8.15 0.07 0.06  40.46   2.33   0.82   -43   193   558  480  41.21   3.09   0.32   -43  197   551  474 -40.00 -78.13 -40.00   -43   197   552  474 0.0740 0.0738 Sy1   
 121 Powell_Palomar 1.   8361  674  738 43.54 4.48 0.04 0.05 44.49 5.43 0.01 0.01  754  67  77 41.25  2.19 0.01 0.01  -859   380   516  -808   601   797 9.17 0.08 0.08  41.44   2.38   0.64  -500   500   901  901  42.22   3.16   0.22  -500  500   898  898  41.48   2.42   1.36  -500   500   899  898 0.2000        Sy1   
 122 Stern_Palomar  1.   8060 1008 1136 42.13 4.17 0.05 0.05 43.41 5.45 0.02 0.02  311  37  38 39.86  1.90 0.01 0.01 -1055  2567  2387    65  2240  2241 8.37 0.11 0.12  40.76   2.80   0.48   -20   126   612  254  40.95   2.99   0.46   -20  129   611  253  41.24   3.27   0.20   -20   128   611  253 0.0620 0.0620 Sy1   
1504 XSHOOTER       1.   2613    7    7 40.99 4.08 0.01 0.02 42.86 5.95 0.02 0.02   80   3   4 39.07  2.16 0.02 0.02   343     1     1   209    13    10 6.73 0.01 0.01  40.01   3.10   0.01   220     0   155    0  40.60   3.69   0.01   220    0   154    0  40.62   3.71   0.01   220     0   154    0 0.0190 0.0197 Sy1.9 
 127 DR1            1.   3772  226  196 42.68 4.76 0.04 0.03 43.94 6.02 0.01 0.01  354  31  25 40.68  2.76 0.01 0.01   315    51    46   280   213   228 7.99 0.05 0.04 244.54 206.62   0.26   277    27   428   73  41.37   3.44   0.08   277   28   425   72  41.26   3.34   0.09   277    28   426   72 0.0590 0.0600 Sy1.2 
 128 Powell_Palomar 1.   4070  400 1071 42.11 4.71 0.05 0.05 43.61 6.21 0.01 0.01  213  25  22 40.10  2.70 0.01 0.01   -91  1213   847   148  1030  1122 7.74 0.08 0.19  39.63   2.23   3.33   110   344   369  941  40.50   3.10   0.88   110  353   367  936  39.63   2.23   6.57   110   352   367  936 0.0330 0.0334 Sy1   
 129 Powell_Palomar 2.   4903  643  516 41.20 4.44 0.05 0.05 42.93 6.17 0.01 0.01  112  13  14 39.09  2.33 0.01 0.01  -151   519   544   102  1633  1263 7.41 0.12 0.08  39.55   2.79   0.40   -51   101   241  211  39.44   2.68   0.71   -51  104   238  208  39.53   2.77   0.56   -51   103   238  208 0.0160 0.0158 Sy1.5 
 130 Stern_Palomar  1.   1926  177  169 40.57 3.81 0.04 0.05 42.11 5.35 0.03 0.03  184  16  22 38.81  2.05 0.01 0.01    27    98   114  -496   398   460 6.23 0.09 0.09  38.28   1.52   1.31    65    13   561   56  40.28   3.52   0.06    65   14   560   55  38.78   2.02   1.10    65    14   560   55 0.0160 0.0162 Sy1   
 134 DR1            1.   4445  348  250 42.88 5.25 0.05 0.05 43.80 6.16 0.01 0.01  673  70  83 40.83  3.20 0.01 0.01  -224    53    72  -201   154   187 8.25 0.07 0.04  40.93   3.29   0.13   -63    18   242   36  41.46   3.83   0.06   -63   19   235   35  41.13   3.49   0.12   -63    19   235   35 0.0430 0.0428 Sy1.5 
 136 DR1            2.   7069 1336  920 42.23 4.56 0.03 0.04 43.53 5.85 0.15 0.15  331  71  29 39.88  2.21 0.13 0.11  1083   779   953  -830 16956 13698 8.30 0.42 1.36  40.01   2.33   1.72   152   340   293  692  40.26   2.58   1.51   152  349   288  682  40.37   2.69   1.14   152   348   289  682 0.0450 0.0455 Sy1   
 184 XSHOOTER       1.   1095    1    2 39.37 3.62 0.01 0.01 40.88 5.13 0.01 0.01  182   0   0 37.84  2.10 0.01 0.01   -82     5     5   -15     1     1 5.06 0.01 0.01  37.33   1.59   0.01    51     0   165    0  38.20   2.46   0.01    51    0   164    0  38.18   2.44   0.01    51     0   164    0 0.0050 0.0052 Sy1.9 
 141 Stern_Palomar  1.   2406  218  194 40.84 3.62 0.05 0.04 42.61 5.39 0.02 0.02  111  13  11 39.04  1.82 0.01 0.01    23   460   595    90  1584  1281 6.58 0.09 0.06  39.20   1.97   1.41   121   161   406  532  39.77   2.54   0.77   121  166   404  529  39.76   2.53   0.55   121   165   405  529 0.0270 0.0274 Sy1.5 
 143 archival_ROSAT 1.   4999 1066 1483 42.67 4.61 0.05 0.05 44.28 6.22 0.04 0.04  157  21  17 40.58  2.52 0.04 0.03   411  3278  4013     0  2591  3908 8.24 0.16 0.21  40.01   1.94  18.01   178  1617   328 3975  40.98   2.92   4.45   178 1658   321 3880  40.63   2.57  10.19   178  1653   322 3880 0.0690 0.0696 Sy1   
 144 DR1            1.   2165  196  266 41.60 6.30 0.06 0.06 42.98 7.68 0.02 0.02  262  34  35 39.86  4.56 0.01 0.01   471    65    65   364  1147   914 6.90 0.09 0.10  40.43   5.14   0.10   170    48   719  133  40.59   5.29   0.55   170   50   717  132  41.09   5.79   0.14   170    49   718  132 0.0030 0.0036 Sy1.9 
 146 SOAR           1.   2428  244  183 40.93 3.85 0.04 0.05 43.37 6.29 0.01 0.01   23   6   3 39.00  1.92 0.04 0.04   270  7779  6801 -1000 10190 13702 6.63 0.10 0.08  40.04   2.96   2.22    44   681   364  364  39.78   2.70   7.46    44  699   358  358  40.25   3.17   2.00    44   697   359  358 0.0230 0.0231 Sy1.9 
 150 Powell_Palomar 1.   2347  225  220 40.89 3.89 0.05 0.06 42.49 5.49 0.02 0.02  160  18  21 39.06  2.06 0.01 0.01   -55   469   518   -69   961  1179 6.58 0.09 0.08  40.07   3.07   0.17    90    18   367   55  40.81   3.81   0.06    90   18   365   55  40.07   3.07   0.26    90    18   365   55 0.0210 0.0213 Sy1.9 
 161 Stern_Palomar  1.   2981  283  339 41.08 3.74 0.05 0.05 42.37 5.02 0.03 0.03  322  34  36 39.21  1.86 0.01 0.01    -5   236   296    40   910   741 6.90 0.10 0.11  39.42   2.08   0.65    61    44   223  105  40.02   2.68   0.20    61   45   219  103  39.95   2.60   0.22    61    45   220  103 0.0310 0.0312 Sy1   
 162 Powell_Palomar 2.   6194  821 1187 42.42 5.05 0.05 0.05 43.32 5.94 0.01 0.01  757  83  91 40.24  2.87 0.01 0.01  -274   737   799   280   499   368 8.29 0.12 0.15  40.35   2.98   0.97   156   148   436  436  40.95   3.57   0.41   156  152   434  434  40.48   3.11   1.04   156   152   434  434 0.0320 0.0325 Sy1.5 
 472 XSHOOTER       1.   1979   11   11 39.50 3.31 0.01 0.01 41.58 5.39 0.01 0.01   50   1   1 37.72  1.53 0.01 0.01    23     5     5   211    14    11 5.66 0.01 0.01  38.49   2.31   0.01    24     0   192    0  39.13   2.95   0.01    24    0   191    0  39.07   2.89   0.01    24     0   191    0 0.0083 0.0084 Sy1.9 
 166 Powell_Palomar 2.   7680 1235 1386 43.30 4.67 0.05 0.05 44.29 5.66 0.01 0.01  714 100 115 41.07  2.44 0.01 0.01  1023  1438  1401   205  9370 11547 8.96 1.12 0.38  41.30   2.68   0.87  -451   396   708  850  41.87   3.24   0.58  -451  407   706  846  41.55   2.92   1.33  -451   405   706  846 0.1270 0.1253 Sy1   
1127 XSHOOTER       1.   1693   29   32 41.32 4.57 0.01 0.02 42.89 6.14 0.02 0.02  174   6   7 39.76  3.01 0.01 0.01   809    14     9   253    22    25 6.53 0.02 0.02  40.16   3.41   0.01    67     0   194    0  40.88   4.13   0.01    67    0   194    0  40.74   3.98   0.01    67     0   194    0 0.0158 0.0161 Sy1.9 
 169 Powell_Palomar 1.   4876  590 1081 42.93 4.97 0.06 0.03 44.12 6.15 0.01 0.01  441  56  36 40.83  2.86 0.01 0.01   105  1377  1196   -30  1758  1277 8.36 0.12 0.21  41.29   3.32   0.98    19   271   666  702  41.99   4.03   0.71    19  278   664  701  41.80   3.83   1.01    19   277   665  701 0.0620 0.0621 Sy1.5 
 173 Stern_Palomar  2.   3030  298  314 41.04 4.22 0.04 0.04 42.88 6.07 0.01 0.01   93   8   9 39.13  2.32 0.01 0.01   -41   546   565   197  1370  1579 6.89 0.09 0.09  40.35   3.54   0.10     2    40   639  100  40.61   3.79   0.17     2   41   638  100  40.68   3.87   0.13     2    41   638  100 0.0170 0.0170 Sy1.9 
 174 Powell_Palomar 1.   1393  177  150 41.96 4.01 0.06 0.05 43.65 5.70 0.02 0.02  139  19  17 40.16  2.20 0.01 0.01   845  5378  7068   567  1783  1224 6.70 1.31 0.57  39.87   1.92   3.80   409   412   734  204  41.84   3.89   1.15   409  423   733  203  41.15   3.20   3.06   409   421   733  203 0.0610 0.0624 BZQ   
 175 duPont_dr2     1.   1780  231  140 42.35 4.45 0.04 0.04 43.68 5.77 0.04 0.04  313  33  27 40.57  2.66 0.01 0.01  -452   799   832   -70   408   429 7.14 0.11 0.07  40.98   3.08   0.26    91   109   668  236  41.87   3.96   0.55    91  112   662  234  41.64   3.73   0.20    91   112   663  234 0.0580 0.0583 Sy1   
 180 Powell_Palomar 1.   1932  228  171 42.52 4.82 0.05 0.04 43.70 6.01 0.01 0.01  420  50  36 40.79  3.10 0.01 0.01  -407    59    48  -327   134   155 7.30 0.11 0.07  40.64   2.95   0.54  -301    24   275   82  42.06   4.36   0.07  -301   25   272   81  40.82   3.12   1.08  -301    25   272   81 0.0460 0.0449 Sy1   
 183 Powell_Palomar 1.   2530  172  268 42.96 5.10 0.04 0.04 43.89 6.03 0.01 0.01  703  58  63 41.10  3.24 0.01 0.01   105    46    65   223    39    69 7.79 0.06 0.09  40.93   3.07   0.23   240    20   349   66  41.67   3.81   0.10   240   21   346   65  41.46   3.60   0.09   240    21   347   65 0.0550 0.0558 Sy1.5 
  72 XSHOOTER       1.   4643   38   36 41.04 4.13 0.01 0.01 42.88 5.96 0.01 0.01   86   1   1 38.94  2.03 0.01 0.01   -37     5     9   358     6     6 7.27 0.01 0.01  39.67   2.76   0.01   -20     0   208    0  40.35   3.44   0.01   -20    0   207    0  40.16   3.25   0.01   -20     0   207    0 0.0190 0.0189 Sy1.9 
 185 Powell_Palomar 1.   3913  311  364 41.53 4.11 0.03 0.05 43.34 5.91 0.01 0.01  105  14  12 39.49  2.06 0.01 0.01   365  1652  1164  -227  5982  9133 7.39 0.08 0.08  40.36   2.94   0.85    -3   124   361  479  41.20   3.77   0.84    -3  127   359  476  40.82   3.40   0.80    -3   127   359  476 0.0340 0.0340 Sy1   
 187 archival_ROSAT 1.   3364  462  950 43.19 4.18 0.05 0.06 44.51 5.51 0.10 0.10  237  24  33 41.22  2.22 0.03 0.04   256   425   475   839   602   534 8.16 0.17 0.24  41.20   2.20   1.02   209   271    74  159  41.20   2.20   1.92   209  278    19   42  41.17   2.16   1.89   209   278    32   42 0.1890 0.1898 Sy1   
 512 SDSS           1.   4713   20   22 42.37 4.65 0.01 0.01 43.47 5.76 0.01 0.01  511   3   4 40.31  2.59 0.01 0.01  -288     9     9    98     6     5 8.01 0.01 0.01  40.51   2.79   0.01   190     0   214    0  41.41   3.69   0.01   190    0   212    0  40.45   2.73   0.01   190     0   212    0 0.0470 0.0477 Sy1.5 
 190 SOAR           1.   2582  406  541 42.52 4.88 0.05 0.05 43.83 6.19 0.01 0.01  313  33  33 40.59  2.96 0.01 0.01   -41   311   292    -7   170   200 7.56 0.14 0.16  40.36   2.73   1.04    -9   121   364  364  41.08   3.44   0.72    -9  124   358  358  41.04   3.41   0.34    -9   124   359  358 0.0430 0.0430 Sy1.2 
 191 archival_ROSAT 1.   2189  226  194 42.67 4.31 0.04 0.06 44.01 5.65 0.02 0.02  305  31  39 40.89  2.53 0.01 0.01  -128   129   100   -67   287   254 7.49 0.10 0.08  40.44   2.08   1.44  -100    44   391   97  41.99   3.64   0.16  -100   46   372   92 -40.00 -78.36 -40.00  -100    45   374   92 0.0950 0.0946 Sy1   
1231 XSHOOTER       2.   2784   18   15 40.70 3.47 0.01 0.01 42.29 5.07 0.06 0.06  149   2   2 38.80  1.58 0.02 0.03  -169     5     5  -381    30    23 6.62 0.03 0.04  39.74   2.52   0.01  -114     0   215    0  40.38   3.16   0.01  -114    0   214    0  40.12   2.90   0.01  -114     0   214    0 0.0270 0.0266 Sy1.9 
 197 Powell_Palomar 1.   2518  227  258 42.31 4.83 0.05 0.05 43.37 5.89 0.01 0.01  523  58  57 40.45  2.97 0.01 0.01  -119   120   128  -360   700  1181 7.42 0.08 0.09  39.80   2.32   2.42   -70    92   392  300  41.11   3.64   0.26   -70   94   390  299  40.56   3.08   0.87   -70    94   390  299 0.0360 0.0358 Sy1.5 
 199 SOAR           1.   1783  183  188 42.24 3.78 0.06 0.04 43.63 5.16 0.02 0.02  244  32  23 40.53  2.07 0.01 0.01   260   170   126   863  1228  1198 7.08 0.09 0.08  41.38   2.91   0.10   184    17   364  364  41.92   3.45   0.06   184   17   358  358  41.71   3.24   0.08   184    17   359  358 0.1070 0.1077 Sy1.9 
 202 XSHOOTER       2.5  6046  141  149 41.52 3.15 0.01 0.01 43.68 5.30 0.03 0.03   42   1   1 39.65  1.27 0.06 0.04   804    18    23  -425    58    58 7.77 0.09 0.10  40.73   2.35   0.01   105     1   451    3  41.14   2.76   0.01   105    1   451    3  41.22   2.84   0.01   105     1   451    3 0.0973 0.0977 Sy1.9 
 205 Stern_Palomar  1.   5059  463  681 40.72 3.53 0.06 0.08 43.00 5.80 0.01 0.01   33   4   6 38.61  1.41 0.05 0.04 -1439   272   258  -206   328   378 7.17 0.08 0.12  39.88   2.68   0.04   -43    10   443   16  40.63   3.43   0.03   -43   10   441   16  40.51   3.31   0.03   -43    10   441   16 0.0263 0.0261 Sy1.9 
 210 Stern_Palomar  1.  10155 1279 1858 43.77 4.65 0.05 0.04 44.76 5.65 0.02 0.02  725  78  73 41.41  2.30 0.01 0.01  1128  1252  1567   666   908   811 9.47 0.12 0.15 -40.00 -79.12 -40.00   -56   182   536  285  42.07   2.95   0.25   -56  187   533  283  41.79   2.67   0.47   -56   186   533  283 0.2120 0.2118 BZQ   
 212 Powell_Palomar 1.   4618  363  340 44.33 4.85 0.04 0.05 45.40 5.92 0.01 0.01  411  36  42 42.24  2.76 0.01 0.01   493   474   372   379   488   580 9.07 0.07 0.06  42.10   2.62   1.49   350    59   327  143  43.26   3.78   0.15   350   61   320  141  42.34   2.87   1.21   350    61   321  141 0.3050 0.3065 Sy1.8 
 213 Powell_Palomar 1.   3351  220  205 42.90 5.40 0.04 0.04 44.01 6.51 0.01 0.01  502  45  45 40.94  3.44 0.01 0.01  -242    51    46  -250   120   144 8.00 0.06 0.05  40.62   3.11   0.35   -71    12   332   32  41.90   4.40   0.03   -71   12   329   32  40.29   2.79   1.27   -71    12   330   32 0.0370 0.0368 Sy1.5 
 214 Powell_Palomar 1.   4252  469  490 43.54 5.81 0.06 0.07 44.22 6.48 0.02 0.02 1320 202 197 41.53  3.79 0.01 0.01   352    98   136   123  1193  1074 8.57 0.10 0.09  41.27   3.53   0.99   222   135   652  300  42.28   4.55   0.22   222  138   651  300  41.94   4.20   0.50   222   138   651  300 0.0480 0.0488 Sy1.2 
 216 SOAR           1.   1914  159  189 40.74 5.00 0.04 0.05 42.75 7.01 0.01 0.01   61   5   7 38.98  3.24 0.01 0.01   292   592   429   241  3549  2572 6.31 0.07 0.08  39.28   3.54   1.22     3   123   235  261  39.82   4.08   0.56     3  126   225  250  39.78   4.03   0.52     3   126   226  250 0.0050 0.0050 Sy1.5 
 220 DR1            1.   2664  292  194 43.37 4.93 0.04 0.05 44.47 6.03 0.03 0.03  560  54  67 41.49  3.05 0.01 0.01   -18   142   147    54   446   500 8.06 0.08 0.08  41.09   2.65   1.64   -30    85   552  276  42.44   4.00   0.19   -30   87   550  275 -40.00 -78.44 -40.00   -30    87   550  275 0.1040 0.1039 Sy1.5 
 223 DR1            2.   3643  497  248 42.39 4.39 0.06 0.06 44.07 6.06 0.01 0.01  144  20  20 40.43  2.43 0.01 0.01   841   310   294  1064  1749  1914 7.80 0.12 0.06 -40.00 -78.01 -40.00   500   500   572  572 -40.00 -78.01 -40.00   500  500   546  546  41.07   3.06   0.87   500   500   549  546 0.0650        Sy1.2 
 224 DR1            1.   5958  657  810 42.95 4.88 0.06 0.05 44.32 6.25 0.01 0.01  288  37  33 40.81  2.73 0.01 0.01   544   585   550   212   454   531 8.55 0.09 0.11 245.14 207.07   0.61    47   114   410  339  41.72   3.65   0.43    47  117   408  337  41.60   3.52   0.46    47   117   408  337 0.0700 0.0702 Sy1.2 
 226 Powell_Palomar 1.   3137  259  299 42.98 5.58 0.04 0.04 44.14 6.74 0.01 0.01  471  38  43 41.02  3.62 0.01 0.01    18   581   604   130  1132   995 7.99 0.08 0.08  40.78   3.38   3.67   -61   306   436  436  41.66   4.26   0.83   -61  314   434  434  41.01   3.61   3.06   -61   313   434  434 0.0330 0.0328 Sy1   
 227 SOAR           1.   2421  245  205 41.44 3.02 0.05 0.04 43.90 5.48 0.01 0.01   23   3   2 39.57  1.15 0.05 0.03   292  1631  1563  -251  5484  7854 6.91 0.10 0.06  40.52   2.10   0.73   115   195   364  364  40.13   1.71   3.25   115  200   358  358  40.84   2.42   0.50   115   199   359  358 0.1020 0.1024 Sy1.9 
 228 Stern_Palomar  1.   2176  179  266 42.29 4.85 0.05 0.05 43.53 6.09 0.01 0.01  386  46  42 40.49  3.05 0.01 0.01   292   128   116   552   382   394 7.28 0.07 0.10  40.16   2.71   1.07   222   129   406  422  40.95   3.51   0.44   222  132   404  419  40.68   3.23   0.70   222   132   404  419 0.0346 0.0354 Sy1.2 
 229 duPont_dr2     1.   4024  448  344 42.40 4.57 0.05 0.05 43.94 6.12 0.01 0.01  188  21  20 40.39  2.56 0.01 0.01  -443   513   435  -462   854   465 7.89 0.10 0.06  39.63   1.80   5.48  -366   256   370  498  40.82   2.99   0.88  -366  262   359  484  40.91   3.08   0.62  -366   262   361  484 0.0530 0.0517 Sy1   
 230 Stern_Palomar  1.   5977  573  556 41.69 4.21 0.04 0.05 43.07 5.59 0.02 0.02  264  24  29 39.52  2.05 0.01 0.01   151   255   241  -212  1153  1536 7.85 0.10 0.07  39.65   2.17   0.34    63    50   305  119  40.09   2.61   0.17    63   52   302  118  40.02   2.54   0.20    63    51   302  118 0.0359 0.0361 Sy1.2 
 232 Powell_Palomar 1.   4992  527 1143 42.17 4.64 0.06 0.05 43.60 6.08 0.02 0.02  233  30  24 40.04  2.52 0.01 0.01  -767   833  1002   184   806   937 7.96 0.11 0.19  40.37   2.84   0.91  -551   110   311  265  40.65   3.12   0.50  -551  113   309  263  40.75   3.22   0.40  -551   113   309  263 0.0380 0.0361 Sy1.5 
 234 duPont_dr2     1.   2819  269  453 46.13 7.90 0.03 0.05 47.47 9.23 0.02 0.02  296  25  35 44.25  6.01 0.01 0.01  -507   718   847  -444   761   807 9.63 0.09 0.13  44.04   5.80   3.12  -359   154   463  424  45.37   7.13   0.46  -359  158   455  416  44.43   6.19   3.47  -359   157   456  416 0.0835 0.0822 Sy1.5 
1138 XSHOOTER       1.   1784    8    8 41.71 3.76 0.01 0.01 43.46 5.51 0.01 0.01  110   1   1 39.94  1.99 0.01 0.01    96     5     5   151    14    15 6.79 0.01 0.01  41.07   3.12   0.01   122     0   242    0  41.81   3.86   0.01   122    0   241    0  41.51   3.55   0.01   122     0   241    0 0.0610 0.0614 Sy1.9 
 236 Powell_Palomar 1.   4525  381  414 41.39 4.39 0.04 0.06 43.09 6.09 0.02 0.02  125  13  18 39.34  2.34 0.01 0.01 -1105   213   276 -1207  2813  2570 7.44 0.07 0.09  40.60   3.60   0.04   145    11   420   24  40.88   3.88   0.03   145   11   418   23  40.91   3.91   0.03   145    11   418   23 0.0210 0.0215 Sy1.9 
 239 DR1            1.   2254  193  202 41.29 4.59 0.04 0.04 43.28 6.58 0.01 0.01   71  10   7 39.27  2.57 0.02 0.02   210  2185  2108   481 16021 13542 6.76 0.09 0.08  40.38   3.67   0.77   109   210   430  538  40.45   3.75   1.75   109  215   426  532  40.82   4.12   0.57   109   215   426  532 0.0150 0.0154 Sy1.9 
 242 SOAR           1.   3677  354  348 41.47 4.76 0.03 0.05 43.03 6.33 0.01 0.01  171  11  19 39.49  2.78 0.01 0.01   119   319   318   436   788   693 7.30 0.08 0.08  39.89   3.19   0.33   171    58   341  116  40.22   3.52   0.24   171   59   334  113  40.02   3.31   0.33   171    59   335  113 0.0150 0.0156 Sy1.5 
 471 XSHOOTER       1.   2255    4    4 40.56 4.46 0.01 0.01 42.03 5.93 0.01 0.01  192   1   1 38.76  2.66 0.01 0.01    32     5     5   452     7     8 6.36 0.01 0.01  39.41   3.31   0.01    47     0   261    0  39.74   3.64   0.01    47    0   260    0  39.78   3.67   0.01    47     0   260    0 0.0076 0.0077 Sy1.9 
 244 Powell_Palomar 1.   4752  682  508 42.39 5.10 0.07 0.05 43.48 6.19 0.01 0.01  502  80  54 40.32  3.03 0.01 0.01   -27   294   293  -326  1942  1354 8.03 0.14 0.08  40.73   3.45   0.36  -174    44   310  109  41.20   3.91   0.14  -174   45   307  108  40.99   3.70   0.22  -174    45   308  108 0.0290 0.0284 Sy1.5 
 246 XSHOOTER       2.5  5101  149  144 41.59 3.30 0.02 0.03 43.40 5.11 0.04 0.04   89   5   6 39.54  1.26 0.04 0.05  -603    37    50 -1073    83    74 7.66 0.05 0.03  39.56   1.28   0.06   -58     4   393  458  40.29   2.01   0.02   -58    4   393  458  40.60   2.32   0.01   -58     4   393  458 0.0877 0.0875 Sy1.9 
 252 duPont_dr2     1.   3156  354  199 41.22 4.46 0.04 0.05 42.64 5.88 0.16 0.16  250  21  29 39.28  2.52 0.06 0.07   -55   337   337   121  1935  1423 7.03 0.12 0.12  40.23   3.47   0.15   -33    34   358   69  40.82   4.06   0.09   -33   34   347   67  40.50   3.74   0.18   -33    34   348   67 0.0160 0.0159 Sy1   
 254 Powell_Palomar 1.   3433  248  355 43.38 5.49 0.04 0.05 44.61 6.72 0.01 0.01  399  41  47 41.42  3.53 0.01 0.01   416   171   226   250   776   654 8.29 0.07 0.09  41.37   3.48   0.81   177   182   704  484  42.25   4.36   0.47   177  186   703  483  42.03   4.14   0.72   177   186   703  483 0.0570 0.0576 Sy1.5 
 260 Stern_Palomar  1.    979  116  209 39.80 2.99 0.05 0.05 42.07 5.25 0.04 0.04   33   4   4 38.33  1.52 0.03 0.04  -388   191   168   -75   110   165 5.20 0.10 0.15  39.28   2.47   0.09    -6     4   224    9  40.20   3.39   0.02    -6    4   220    9  39.87   3.05   0.04    -6     4   221    9 0.0170 0.0170 Sy1.9 
 261 DR1            1.   3754  379  292 41.86 5.04 0.05 0.06 43.02 6.21 0.03 0.03  416  43  55 39.88  3.06 0.01 0.01   105    80    94   153   339   356 7.53 0.09 0.08  40.12   3.31   0.16   148    18   305   38  40.95   4.14   0.04   148   18   295   37  40.19   3.38   0.24   148    18   297   37 0.0170 0.0175 Sy1.5 
 266 Stern_Palomar  2.   5296  277  336 42.71 5.32 0.03 0.04 43.78 6.39 0.01 0.01  567  45  40 40.60  3.21 0.01 0.01   251   177   119   -98  1667  1700 8.31 0.05 0.06  40.08   2.69   1.39  1000  1000   805  805 -40.00 -77.39 -40.00  1000 1000   804  804  41.21   3.82   0.24  1000  1000   804  804 0.0326        Sy1   
 268 archival_ROSAT 1.   2945  293  259 41.60 4.35 0.05 0.04 42.89 5.63 0.01 0.01  354  43  35 39.71  2.46 0.01 0.01   123   115   102   -14   475   549 7.17 0.10 0.07  39.13   1.88   1.39   144   126   289  282  39.73   2.47   0.78   144  129   280  273  40.02   2.77   0.32   144   129   281  273 0.0280 0.0285 Sy1   
 269 DR1            1.   3766  333  356 41.36 4.85 0.04 0.06 42.89 6.38 0.02 0.02  202  29  29 39.34  2.83 0.01 0.01   311   294   257   790  7642  7976 7.26 0.08 0.09  39.46   2.95   0.62   149    87   315  207  40.10   3.59   0.24   149   89   311  204  39.78   3.27   0.49   149    89   311  204 0.0120 0.0125 Sy1.5 
 270 DR1            1.   2650  318  349 41.65 4.20 0.05 0.06 43.17 5.72 0.09 0.09  146  31  40 39.57  2.11 0.07 0.04  -260  2164  1984 -1671 17559 22744 7.10 1.95 0.37  40.37   2.92   0.90   -42   274   425  697  40.77   3.32   0.96   -42  281   422  692  39.98   2.53   4.32   -42   280   423  692 0.0350 0.0349 Sy1   
 273 XSHOOTER       1.   2727   33   29 41.79 3.94 0.01 0.01 44.15 6.29 0.01 0.01   28   0   0 39.93  2.07 0.01 0.01   498     9     5   915    14    12 7.21 0.01 0.01  40.51   2.65   0.74   184   140   296  449  40.82   2.96   0.65   184  143   296  448  40.86   3.00   0.50   184   143   296  448 0.0550 0.0556 Sy1   
 274 Stern_Palomar  2.   6226  668  584 42.70 4.94 0.05 0.05 43.87 6.12 0.01 0.01  446  48  48 40.53  2.78 0.01 0.01  -845   279   556    59   213   236 8.45 0.10 0.08  40.66   2.90   0.33   -12    66   352  162  41.09   3.33   0.22   -12   67   349  160  40.89   3.14   0.29   -12    67   350  160 0.0492 0.0491 Sy1.5 
 277 XSHOOTER       1.   2502    8    9 41.36 3.74 0.01 0.01 43.07 5.44 0.01 0.01  126   1   1 39.55  1.92 0.01 0.01   -64     5     5   106    12    15 6.90 0.01 0.01  40.97   3.34   0.28    -9    73   399  226  41.44   3.81   0.32    -9   75   398  225  41.48   3.85   0.23    -9    74   398  225 0.0427 0.0426 Sy1.9 
 280 XSHOOTER       1.   4871   30   32 41.01 3.54 0.01 0.01 42.75 5.28 0.02 0.02  111   1   1 38.96  1.48 0.02 0.02 -1078    33    37   -31    19    11 7.30 0.01 0.01  39.41   1.93   0.01   219     0   145    1  40.00   2.52   0.01   219    0   143    1  40.00   2.52   0.01   219     0   144    1 0.0360 0.0368 Sy1.9 
 291 Stern_Palomar  2.   1814  169  165 41.50 4.54 0.06 0.03 42.93 5.97 0.02 0.02  233  32  18 39.79  2.83 0.01 0.01  -132    83    73   152   188   167 6.68 0.09 0.08  40.04   3.08   0.17    17    14   309   41  40.70   3.74   0.07    17   14   306   40  40.65   3.69   0.06    17    14   306   40 0.0200 0.0201 Sy1.9 
 301 XSHOOTER       1.   1528   26   17 40.68 4.42 0.01 0.01 41.79 5.53 0.02 0.02  497  12  15 39.06  2.80 0.01 0.01   270     5     5   275    11    12 6.08 0.02 0.01  38.31   2.05   0.04   243     3   153    7  39.12   2.86   0.02   243    3   152    7  38.79   2.53   0.05   243     3   152    7 0.0090 0.0098 Sy1   
 303 Stern_Palomar  2.5  8316  916 1011 40.74 2.72 0.06 0.06 42.76 4.73 0.04 0.04   67   9  12 38.30  0.28 0.18 0.27  1110  2300  3921  1109  2300  3919 7.63 0.08 0.08  40.04   2.02   0.19   407    17   417   36  40.84   2.82   0.03   407   18   415   36  40.42   2.40   0.08   407    18   415   36 0.0660 0.0674 Sy1.9 
 309 archival_ROSAT 1.   2840  227  263 43.29 5.38 0.04 0.05 44.57 6.66 0.01 0.01  357  34  45 41.36  3.46 0.01 0.01   183   461   351   541   907   801 8.07 0.07 0.08  40.78   2.87   4.48   -41   347   872  872  42.35   4.44   1.13   -41  355   868  868  41.59   3.69   5.02   -41   354   869  868 0.0580 0.0579 Sy1   
 310 Stern_Palomar  1.   3855  411  334 42.49 5.53 0.04 0.04 43.54 6.58 0.01 0.01  555  57  56 40.48  3.52 0.01 0.01   242   172   227   498   469   550 7.90 0.09 0.07  40.90   3.94   0.28    18    75   628  184  41.49   4.52   0.20    18   77   627  183  41.38   4.41   0.23    18    76   627  183 0.0202 0.0202 Sy1.5 
 313 duPont_dr2     2.   2155  191  222 42.51 5.11 0.04 0.03 43.62 6.22 0.02 0.02  471  47  36 40.75  3.35 0.01 0.01  -146   428   391  -250   413   464 7.39 0.09 0.10  40.19   2.79   1.49   146   204   577  611  41.46   4.06   0.72   146  209   570  604  40.27   2.87   8.13   146   208   571  604 0.0330 0.0335 Sy1.2 
 314 DR1            1.   4017  419  671 42.72 4.02 0.04 0.04 44.47 5.77 0.10 0.10  112  19  14 40.66  1.96 0.08 0.10   562  1997  2820  -640 14249 12774 8.06 0.18 1.66 -40.00 -78.70 -40.00   178   117   855  327  42.65   3.95   0.22   178  121   854  326  41.73   3.03   1.96   178   120   854  326 0.1370 0.1377 Sy1   
 316 Stern_Palomar  2.   4680  355  422 42.93 5.52 0.04 0.06 43.96 6.56 0.01 0.01  586  56  86 40.84  3.44 0.01 0.01  -598   521   320  -126   215   286 8.32 0.07 0.08  40.51   3.10   0.58    50    49   795  115  41.97   4.57   0.09    50   50   794  115  41.46   4.06   0.29    50    50   794  115 0.0331 0.0333 Sy1.2 
 318 DR1            1.   5169  641  475 42.79 4.50 0.05 0.07 43.96 5.66 0.05 0.05  439  51  66 40.69  2.39 0.02 0.01  -388   499   663   -46  1496  2354 8.33 0.13 0.07  41.21   2.91   0.26    26    90   350   82  41.84   3.54   0.12    26   93   312   73  41.73   3.44   0.16    26    92   317   73 0.0890 0.0891 Sy1.5 
 321 duPont_dr2     1.   1704  172  136 42.05 3.66 0.04 0.04 43.36 4.98 0.11 0.11  332  29  37 40.17  1.79 0.02 0.02    82   349   209   773  4001  4124 6.93 0.11 0.11  40.95   2.56   0.23    52    34    39   12  41.59   3.20   0.12    52   35 < 398  398  41.17   2.78   0.25    52    35 < 396  398 0.0980 0.0982 Sy1   
 325 DR1            1.   1437  158  129 41.92 5.34 0.05 0.04 43.71 7.13 0.02 0.02  112  13  14 39.95  3.38 0.02 0.02  -836   462   474  -116  6964  6617 6.71 0.10 0.08  41.49   4.91   0.08   238    44   848   80  42.03   5.45   0.06   238   45   846   79  42.07   5.49   0.04   238    45   846   79 0.0130 0.0138 Sy1.9 
 327 duPont_dr2     2.   2253  267  253 43.10 4.47 0.04 0.05 44.43 5.80 0.02 0.02  298  29  36 41.25  2.61 0.01 0.01   -78   628   602   427  1060  1017 7.76 0.13 0.09 -40.00 -78.63 -40.00    29   464   591  591  41.36   2.72   6.12    29  476   584  584  41.99   3.35   0.94    29   475   585  584 0.1280 0.1281 BZQ   
 328 Stern_Palomar  1.   2464  196  210 42.46 4.19 0.04 0.05 43.49 5.22 0.03 0.03  555  46  58 40.68  2.41 0.01 0.01    41    92   100   129   175   172 7.49 0.08 0.07  40.63   2.36   0.30   -46    25   382   58  41.52   3.25   0.08   -46   25   373   56  40.77   2.50   0.42   -46    25   374   56 0.0865 0.0863 Sy1   
 333 duPont_dr2     1.   3809  477  468 42.17 4.53 0.04 0.03 43.35 5.71 0.09 0.09  438  38  34 40.16  2.52 0.03 0.02  -608   854  1193  -116  1777  1553 7.72 0.12 0.21  40.25   2.61   1.22   -96   275   104  210  40.59   2.95   0.98   -96  282    56  112  40.50   2.86   1.18   -96   281    64  112 0.0432 0.0429 Sy1   
1130 XSHOOTER       2.5  1471   32  113 41.32 3.89 0.01 0.01 42.62 5.18 0.17 0.17  317  34  13 39.26  1.83 0.05 0.05    64     9     9  -531  6731  7357 6.40 0.11 0.09  40.29   2.86   0.01   -16     0   264    0  41.02   3.59   0.01   -16    0   263    0  40.16   2.73   0.01   -16     0   263    0 0.0342 0.0342 Sy1.8 
 335 Powell_Palomar 1.   1455  117  125 41.07 4.56 0.06 0.04 42.43 5.92 0.04 0.04  267  36  27 39.45  2.94 0.01 0.01   160   115   133  -173  1688  1425 6.25 0.09 0.07  39.63   3.12   0.48   131    38   362  125  40.44   3.93   0.17   131   39   360  124  40.21   3.70   0.20   131    38   360  124 0.0120 0.0124 Sy1.2 
 338 DR1            1.   3640  333  432 43.26 4.75 0.04 0.03 44.35 5.84 0.03 0.03  507  43  40 41.24  2.73 0.01 0.01  -530   736   926   -91  1496  1488 8.27 0.08 0.11  40.81   2.30   5.79   150  1929   577  577 -40.00 -78.51 -40.00   150 1979   552  552  41.35   2.84   4.71   150  1973   555  552 0.1120 0.1126 Sy1   
 342 DR1            2.5  5398   98  494 41.92 4.80 0.01 0.01 43.66 6.55 0.03 0.03  108   5   3 39.78  2.66 0.04 0.04   393    50    56  -305  7081  8475 7.89 0.03 0.07 244.57 207.46   0.01   396     2   265    2  41.32   4.20   0.01   396    2   240    2  41.32   4.20   0.01   396     2   243    2 0.0240 0.0254 Sy1.2 
 347 DR1            1.   5897  967 2161 42.57 5.71 0.05 0.04 43.85 6.98 0.01 0.01  341  39  33 40.38  3.52 0.01 0.01 -1412   584  1242  -175   912  1011 8.33 0.15 0.26  41.01   4.15   0.27   141   121   855  263  41.74   4.88   0.15   141  124   851  262  41.52   4.66   0.23   141   124   852  262 0.0180 0.0185 Sy1.5 
 348 DR1            1.   1924  180  149 42.21 5.10 0.07 0.05 43.85 6.73 0.02 0.02  148  23  16 40.51  3.39 0.01 0.01   114   196   158   158  1438  1135 7.13 0.09 0.07  39.86   2.74   5.09   279   536   123  123 -40.00 -77.12 -40.00   279  549    67   67 -40.00 -77.12 -40.00   279   548    76   67 0.0240 0.0250 Sy1.9 
 349 archival_ROSAT 1.   3764  370  333 41.48 4.67 0.04 0.04 42.91 6.10 0.03 0.03  229  20  23 39.50  2.69 0.01 0.01   128   215   242   199   539   555 7.33 0.08 0.07  40.41   3.60   0.12    37    36   361   64  40.43   3.61   0.18    37   36   354   63  40.46   3.65   0.14    37    36   355   63 0.0170 0.0171 Sy1.9 
 354 duPont_dr2     1.   4701 1157 2356 42.09 4.46 0.06 0.05 43.53 5.90 0.04 0.04  218  28  26 40.03  2.40 0.02 0.02  -548  2132  1831   108  1896  1610 7.86 0.25 0.30  40.52   2.89   0.70   119   178   359  409  41.12   3.48   0.53   119  182   348  396  40.56   2.92   1.72   119   182   350  396 0.0430 0.0434 Sy1   
 357 Powell_Palomar 1.   2894   14   11 43.10 4.91 0.01 0.01 44.29 6.09 0.01 0.01  436   4   4 41.22  3.02 0.01 0.01   311     5     5   561    11    10 7.98 0.01 0.01  39.77   1.57   0.22  -291     6   795  795  41.88   3.68   0.01  -291    6   793  793 -40.00 -78.20 -40.00  -291     6   793  793 0.0800 0.0789 Sy1   
 362 Stern_Palomar  1.   1775  155  145 40.89 4.19 0.05 0.03 42.78 6.08 0.01 0.01   79   9   5 39.10  2.40 0.01 0.01  -132   430   409  -463   979  1048 6.33 0.08 0.07  39.96   3.25   0.22   154    22   340   68  40.57   3.87   0.10   154   22   338   68  40.46   3.76   0.09   154    22   338   68 0.0150 0.0155 Sy1.9 
 363 Stern_Palomar  1.   4337  311  442 42.58 4.71 0.05 0.04 43.89 6.02 0.01 0.01  329  38  29 40.53  2.65 0.01 0.01  -274   183   193  -194   450   476 8.06 0.06 0.09  39.44   1.56   8.20   121   239   428  615  39.97   2.10   2.91   121  245   426  612  40.74   2.86   0.49   121   244   427  612 0.0560 0.0564 Sy1.2 
 364 Rojas_2017     1.   3674  369  445 41.92 4.31 0.04 0.05 43.37 5.75 0.03 0.03  228  21  24 39.82  2.20 0.02 0.02  -119  3398  2691   546  2728  2436 7.55 0.08 0.70  40.06   2.45   2.30   121   504   294  459  40.99   3.38   1.09   121  516   251  392  40.76   3.14   1.68   121   515   257  392 0.0420 0.0424 Sy1   
 366 Powell_Palomar 1.   3112    7   13 43.02 5.06 0.01 0.01 44.22 6.26 0.01 0.01  428   2   2 41.08  3.12 0.01 0.01   -41     5     5    56     6     8 8.00 0.01 0.01  41.54   3.58   0.01    26     2   795  795  42.32   4.36   0.01    26    2   793  793  42.19   4.23   0.01    26     2   793  793 0.0616 0.0617 Sy1.5 
 367 Powell_Palomar 2.  11859  153  110 42.80 4.05 0.01 0.01 44.08 5.33 0.07 0.07  310   5   4 40.46  1.71 0.05 0.05 -2334    69    59 -1065    55    46 9.08 0.05 0.05  40.52   1.77   0.07   -51    10   795  795  41.63   2.88   0.01   -51   11   793  793  41.44   2.69   0.02   -51    11   793  793 0.1449 0.1447 Sy1   
 368 Stern_Palomar  2.5  5810 1069 2977 42.46 3.83 0.04 0.04 43.81 5.18 0.02 0.02  272  22  26 40.33  1.70 0.01 0.01  -279   777   709   998  1787  1214 8.25 0.18 0.40  40.73   2.10   0.25   -19    46   171   70  41.07   2.44   0.18   -19   48   159   65  40.89   2.27   0.26   -19    47   161   65 0.1272 0.1271 BZQ   
 376 SDSS           1.   3374    6    8 43.69 4.97 0.01 0.01 44.80 6.07 0.01 0.01  523   2   2 41.73  3.00 0.01 0.01   183     5     5   319     4     4 8.45 0.01 0.01  41.04   2.31   0.02   134     2   425    6  41.99   3.26   0.01   134    2   424    6  41.76   3.03   0.01   134     2   424    6 0.1410 0.1415 Sy1   
 378 Stern_Palomar  2.   3273  395  397 42.39 4.84 0.04 0.05 43.65 6.10 0.01 0.01  357  36  42 40.46  2.91 0.01 0.01   566   222   186   467   668   573 7.70 0.11 0.10  39.91   2.36   3.30   184   159   629  318  41.32   3.77   0.30   184  163   628  318  40.92   3.37   0.78   184   162   628  318 0.0390 0.0396 Sy1.2 
 381 Stern_Palomar  2.5  9504  656 2817 41.62 3.06 0.05 0.06 43.12 4.56 0.02 0.02  189  22  24 39.41  0.85 0.02 0.01  -653  5115  4041 -1522  4302  4022 8.23 0.49 0.49  40.25   1.69   1.13    45    61   321  154  41.27   2.71   0.16    45   63   314  151  40.64   2.08   0.67    45    63   315  151 0.1180 0.1182 Sy1.9 
 382 Stern_Palomar  1.   4223  391  379 41.58 4.54 0.04 0.06 42.79 5.75 0.01 0.01  394  40  55 39.51  2.47 0.01 0.01    41   293   237   -22   211   259 7.48 0.09 0.07  40.03   2.99   0.21    31    29   429   95  40.59   3.55   0.12    31   30   427   95  40.45   3.41   0.12    31    30   427   95 0.0220 0.0221 Sy1.5 
 384 DR1            1.   2406  324  204 42.43 5.35 0.04 0.05 43.87 6.79 0.02 0.02  250  23  25 40.60  3.52 0.01 0.01   228   253   208   549   636   798 7.45 0.12 0.07 -40.00 -77.08 -40.00    72   590   626  626  41.23   4.15   1.13    72  605   605  605 -40.00 -77.08 -40.00    72   603   607  605 0.0230 0.0232 Sy1.2 
 389 Stern_Palomar  2.5  3077  324  362 41.40 4.11 0.04 0.04 42.83 5.55 0.01 0.01  256  25  23 39.32  2.03 0.01 0.01   105   243   250   498   755  1157 7.10 0.08 0.08  39.69   2.41   0.46    51    45   436  125  40.43   3.14   0.14    51   46   435  125  40.23   2.94   0.19    51    46   435  125 0.0290 0.0292 Sy1.5 
 394 SDSS           1.   9348   28   93 43.34 4.79 0.01 0.01 44.57 6.02 0.01 0.01  348   4   2 41.01  2.46 0.01 0.01  -598    28    32   531  2792  2221 9.16 0.01 0.01  41.86   3.31   0.01   -15     1   616    2  42.29   3.74   0.01   -15    1   615    2  42.06   3.51   0.01   -15     1   615    2 0.1170 0.1169 Sy1.5 
 395 SDSS           1.   5486  220  257 41.65 3.86 0.01 0.01 43.78 5.99 0.01 0.01   46   1   1 39.40  1.61 0.04 0.03   -32    46    41  -384    53    59 7.75 0.04 0.03  40.28   2.49   0.01   202     1   315    4  40.29   2.50   0.02   202    1   314    4  40.82   3.03   0.01   202     1   314    4 0.0510 0.0517 Sy1.9 
 398 DR1            1.   5605  892 1853 43.73 6.16 0.04 0.06 44.86 7.28 0.02 0.02  505  54  66 41.58  4.01 0.01 0.01  -512  1058  1844   506   817   850 8.92 0.15 0.23 245.33 207.76   1.93   207   462   640  640  42.38   4.81   0.90   207  473   621  621  42.37   4.80   0.88   207   472   623  621 0.0400 0.0407 Sy1.2 
 400 SDSS           1.   4294  332  243 40.89 3.70 0.03 0.02 43.35 6.16 0.01 0.01   21   1   1 38.82  1.63 0.06 0.05  -283    90    85   389    53    59 7.12 0.06 0.05  40.25   3.06   0.01   213     1   346    2  40.55   3.36   0.01   213    1   345    2  40.70   3.51   0.01   213     1   345    2 0.0260 0.0267 Sy1.9 
 402 duPont_dr2     1.   4282  543  439 42.70 5.13 0.04 0.05 44.11 6.54 0.04 0.04  250  25  30 40.58  3.01 0.03 0.02    -5   221   217   115   787   803 8.11 0.11 0.11  41.49   3.91   0.09    19    35   591  591  41.98   4.41   0.07    19   36   584  584  42.02   4.44   0.06    19    35   585  584 0.0400 0.0401 Sy1.5 
 404 DR1            1.   2000  150  257 41.10 4.52 0.04 0.05 42.48 5.90 0.10 0.10  282  48  38 39.28  2.71 0.03 0.03   137   261   341  -594  9106  7146 6.55 0.12 0.10  40.23   3.65   0.13   217    36   526   96  40.87   4.30   0.13   217   37   521   95  40.63   4.05   0.18   217    37   522   95 0.0130 0.0137 Sy1.9 
 409 Stern_Palomar  1.   3410  249  340 42.68 4.27 0.04 0.04 43.89 5.49 0.03 0.03  410  43  36 40.70  2.30 0.01 0.01   493   125   146   508   320   287 7.90 0.06 0.10  39.96   1.56   2.20   480   166   901  901  41.58   3.18   0.29   480  170   898  898  41.32   2.92   0.45   480   170   899  898 0.1000 0.1018 Sy1   
 738 SDSS           1.   1771    7   36 42.04 4.54 0.01 0.01 43.25 5.75 0.01 0.01  388  24  14 40.29  2.79 0.01 0.01   192     5     5 -1091  7455  6292 6.96 0.01 0.01  41.33   3.83   0.01   204     0   316    0  41.95   4.45   0.01   204    0   315    0  41.46   3.96   0.01   204     0   315    0 0.0370 0.0377 Sy1.9 
 411 Stern_Palomar  2.5  2841  142  139 41.04 3.64 0.04 0.04 42.42 5.02 0.03 0.03  255  26  23 39.34  1.94 0.01 0.01  -329   329   262  -235   453   368 6.83 0.08 0.06  39.10   1.69   1.22    19   138   457  488  40.08   2.68   0.51    19  142   455  486  39.54   2.14   0.97    19   141   455  486 0.0330 0.0331 Sy1.2 
 412 SOAR           1.   2784  253  249 43.17 4.71 0.04 0.03 44.10 5.64 0.02 0.02  758  76  62 41.28  2.82 0.01 0.01   265   305   323   123   447   377 7.99 0.09 0.08  40.71   2.25   2.34    28   184   523  517  41.98   3.52   0.38    28  189   518  513 -40.00 -78.46 -40.00    28   188   519  513 0.1060 0.1061 Sy1   
 414 duPont_dr2     2.   5066  434  425 41.96 4.53 0.06 0.07 43.44 6.02 0.01 0.01  201  26  33 39.88  2.46 0.01 0.01  -228   976   937  -230   977   936 7.85 0.09 0.07  39.79   2.37   3.86   237  1900   858  858 -40.00 -77.43 -40.00   237 1948   854  854  40.45   3.02   2.21   237  1942   855  854 0.0340 0.0348 Sy1   
 418 SDSS           1.   7402   58   67 42.87 4.25 0.01 0.01 43.93 5.31 0.01 0.01  512   8   7 40.64  2.02 0.01 0.01   763    69   107   970    47    37 8.69 0.01 0.01  41.21   2.59   0.01    45     0   363    1  41.82   3.20   0.01    45    0   362    1  41.45   2.83   0.01    45     0   362    1 0.1260 0.1262 Sy1.5 
 419 SOAR           2.   3303  338  362 41.90 4.47 0.04 0.07 43.65 6.23 0.01 0.01  116  12  18 39.97  2.54 0.01 0.01   155   539   623   104  1610  2035 7.44 0.10 0.09  39.99   2.56   1.67   182   154   190  267  40.69   3.27   0.56   182  158   178  249  40.60   3.18   0.62   182   158   179  249 0.0340 0.0346 Sy1   
 420 SDSS           2.   8296   41   47 43.01 4.69 0.01 0.01 44.23 5.91 0.01 0.01  378   2   2 40.69  2.37 0.01 0.01   -96     5    14  -281     7     8 8.87 0.01 0.01 244.95 206.63   0.01   245     0   214    1  41.54   3.23   0.01   245    0   212    1  41.48   3.16   0.01   245     0   212    1 0.0910 0.0919 Sy1.2 
 423 duPont_dr2     1.   3549  687 1621 41.94 4.59 0.05 0.05 43.70 6.36 0.04 0.04  102  12  11 40.02  2.67 0.04 0.03  -850  1483  1188  -112  1420   937 7.52 0.18 0.30  40.96   3.62   0.25    74    80   591  591  41.53   4.19   0.28    74   82   584  584  41.70   4.35   0.16    74    81   585  584 0.0310 0.0313 Sy1.9 
 425 SOAR           1.   5756  594  928 44.23 5.18 0.06 0.05 45.20 6.16 0.01 0.01  598  72  68 42.05  3.00 0.01 0.01   370   895   847   428  1298   807 9.22 0.09 0.12  41.43   2.38   8.17    27   750   768  768  42.74   3.69   1.24    27  769   765  765  42.50   3.45   2.21    27   766   766  765 0.1970 0.1971 Sy1   
 429 SDSS           2.   7270   19   21 43.19 4.52 0.01 0.01 43.87 5.20 0.02 0.02 1189   2   2 40.94  2.27 0.01 0.01  1105     9     5  -674     4     5 8.86 0.01 0.01  41.59   2.92   0.01   211     0   482    1  42.14   3.47   0.01   211    0   481    1  41.96   3.29   0.01   211     0   481    1 0.1330 0.1338 Sy1.5 
 431 SOAR           1.   8174  912 1082 43.58 4.88 0.05 0.07 44.59 5.89 0.01 0.01  592  67  90 41.29  2.59 0.01 0.01 -1206   539   983   295   395   436 9.17 0.11 0.10  41.40   2.70   0.60    37   320   768  768  42.05   3.35   0.36    37  328   765  765  41.79   3.10   0.50    37   327   766  765 0.1370 0.1371 Sy1   
 432 SDSS           1.   4741   56   38 42.22 4.28 0.01 0.01 43.48 5.55 0.01 0.01  317   7   7 40.14  2.20 0.01 0.01    91    10    14   551    40    35 7.94 0.01 0.01  40.93   3.00   0.01   206     0   291    1  41.60   3.66   0.01   206    0   290    1  41.18   3.24   0.01   206     0   290    1 0.0600 0.0607 Sy1.9 
 435 SOAR           1.   2436  270  230 42.36 4.24 0.05 0.04 43.60 5.48 0.01 0.01  306  34  28 40.52  2.41 0.01 0.01   128   188   120   235   360   462 7.42 0.10 0.07  40.98   2.87   0.18   -46    40   299   86  41.46   3.34   0.13   -46   41   291   84  40.98   2.86   0.34   -46    41   292   84 0.0730 0.0728 Sy1   
 439 SDSS           1.   3157  238  224 40.31 3.88 0.04 0.04 42.61 6.18 0.01 0.01   31   3   3 38.32  1.89 0.03 0.03    50  1923  1953   496  9963  7208 6.52 0.07 0.07  39.68   3.25   0.37    89    21   269   60  40.46   4.03   0.07    89   22   268   60  40.03   3.60   0.18    89    22   268   60 0.0110 0.0113 Sy1.9 
 443 SDSS           1.   3857   18   17 41.90 4.39 0.01 0.01 43.17 5.67 0.01 0.01  329   1   1 39.88  2.38 0.01 0.01   110     5     5   217     2     3 7.58 0.01 0.01 244.26 206.76   0.01    63     0   335    1  40.96   3.46   0.01    63    0   334    1  40.64   3.14   0.01    63     0   334    1 0.0370 0.0372 Sy1.2 
 447 DR1            1.   3836  445  417 44.06 6.17 0.04 0.04 45.08 7.19 0.03 0.03  667  53  74 42.00  4.11 0.01 0.01   -14   975   870   -99  3056  3125 8.76 0.12 0.09  40.18   2.29 261.15  -397  5184   626  626  42.18   4.29   6.79  -397 5317   605  605 -40.00 -77.89 -40.00  -397  5300   607  605 0.0570 0.0556 Sy1   
 458 SDSS           1.   2010    4    5 42.15 4.70 0.01 0.01 43.11 5.66 0.01 0.01  678   2   3 40.41  2.96 0.01 0.01   215     5     5   317     1     1 7.13 0.01 0.01  40.66   3.21   0.01    87     0   337    0  41.35   3.90   0.01    87    0   335    0  40.64   3.18   0.01    87     0   336    0 0.0350 0.0353 Sy1.5 
 449 Stern_Palomar  2.   5767  365  548 42.65 5.36 0.04 0.03 43.88 6.59 0.01 0.01  384  37  26 40.48  3.19 0.01 0.01   306   317   300  -136   894  1186 8.35 0.06 0.08  40.34   3.06   0.95    16    56   351  140  41.23   3.95   0.14    16   58   349  139  40.79   3.50   0.37    16    57   349  139 0.0290 0.0291 Sy1.2 
 450 SDSS           1.   3959  373  352 43.26 5.51 0.04 0.04 44.49 6.74 0.01 0.01  390  31  37 41.24  3.49 0.01 0.01  -155   579   474    47  1057   881 8.35 0.08 0.08  41.08   3.33   1.49   220   143   530  363  42.10   4.34   0.29   220  147   530  362  41.75   3.99   0.67   220   146   530  362 0.0489 0.0497 Sy1.9 
 454 SOAR           2.   7924  624  546 42.48 4.68 0.04 0.03 43.70 5.89 0.01 0.01  385  32  30 40.33  2.52 0.01 0.01  2531   366   225   340   284   217 8.54 0.08 0.06  40.68   2.87   0.28   229    93   601  174  41.31   3.50   0.17   229   96   597  173  41.22   3.41   0.24   229    95   597  173 0.0520 0.0528 BZQ   
 455 SDSS           1.   2051  170  195 42.50 5.13 0.05 0.03 43.70 6.32 0.01 0.01  405  47  32 40.73  3.36 0.01 0.01   169   142   116   289   291   215 7.34 0.08 0.08  40.55   3.18   0.61    99    68   456  456  41.35   3.98   0.20    99   70   455  455  40.30   2.93   1.92    99    69   455  455 0.0320 0.0323 Sy1.2 
 457 XSHOOTER       1.   2268   10   13 41.89 3.90 0.00 0.01 43.56 5.58 0.02 0.02  126  12   2 40.13  2.15 0.01 0.01    82     5     5   354  2449  3661 7.10 0.02 0.02  40.59   2.61   0.01   -91     1   384    2  41.25   3.27   0.01   -91    1   384    2  41.18   3.20   0.01   -91     1   384    2 0.0632 0.0629 Sy1.9 
1064 SOAR           1.   3849    2    1 41.66 4.97 0.01 0.01 43.16 6.47 0.01 0.01  214   0   0 39.60  2.92 0.01 0.01   105     5     5   286     1     1 7.44 0.01 0.01  39.91   3.22   0.01    15     0   348    0  40.38   3.69   0.01    15    0   346    0  40.36   3.68   0.01    15     0   347    0 0.0147 0.0147 Sy1.9 
 605 SDSS           1.   2570    7    7 41.97 3.98 0.01 0.01 43.02 5.04 0.01 0.01  532   4   5 40.07  2.08 0.01 0.01   347     5     5   359    17    19 7.25 0.01 0.01  41.14   3.15   0.01    -6     0   354    0  41.86   3.88   0.01    -6    0   353    0  41.42   3.44   0.01    -6     0   353    0 0.0632 0.0632 Sy1   
 460 SDSS           1.   2119    3    4 42.13 4.84 0.01 0.01 43.50 6.22 0.01 0.01  272   1   1 40.37  3.08 0.01 0.01     0     5     5   223     5     5 7.17 0.01 0.01 244.33 207.04   0.01   -81     1   394    2  41.02   3.74   0.01   -81    1   393    2  40.71   3.42   0.01   -81     1   394    2 0.0290 0.0287 Sy1.2 
 461 SDSS           1.   3907   68   71 41.50 4.31 0.01 0.01 43.33 6.14 0.01 0.01   91   1   1 39.45  2.26 0.01 0.01   196     9    14   442    10    14 7.37 0.02 0.01 243.89 206.70   0.01   137     1   374    3  40.17   2.98   0.01   137    1   373    3  40.53   3.34   0.01   137     1   373    3 0.0260 0.0265 Sy1.2 
 466 SDSS           1.   3464    7    6 43.17 4.58 0.01 0.01 44.13 5.54 0.01 0.01  678   2   2 41.23  2.64 0.01 0.01  -132     5     5   282     3     3 8.18 0.01 0.01 245.02 206.43   0.01    30     0   201  201  41.56   2.97   0.01    30    0   199  199  41.09   2.50   0.01    30     0   199  199 0.1220 0.1221 Sy1.2 
 467 SDSS           1.   2150  114   75 40.96 3.41 0.02 0.03 43.17 5.62 0.01 0.01   35   1   2 39.34  1.79 0.01 0.01   895     9    10   191    39    36 6.54 0.05 0.03  40.21   2.66   0.01   119     1   397    2  40.82   3.27   0.01   119    1   396    2  40.86   3.31   0.01   119     1   396    2 0.0390 0.0394 Sy1.9 
 470 SDSS           1.   2965   34   26 41.19 4.19 0.01 0.01 43.00 6.00 0.01 0.01   98   1   1 39.34  2.34 0.01 0.01  -151    28    23   129     7     4 6.95 0.01 0.01  39.70   2.70   0.01   132     1   336    3  40.33   3.33   0.01   132    1   334    3  40.28   3.28   0.01   132     1   335    3 0.0210 0.0215 Sy1.5 
 712 XSHOOTER       1.   1758    3    4 40.22 4.32 0.01 0.01 41.44 5.54 0.03 0.03  343  16   4 38.55  2.64 0.01 0.01   164     5     5   881  3525  2878 5.95 0.02 0.02  39.68   3.78   0.01     0     0   355    0  39.97   4.07   0.01     0    0   354    0  39.96   4.06   0.01     0     0   354    0 0.0060 0.0060 Sy1.9 
 896 XSHOOTER       1.   3419    0    0 42.57 5.57 0.01 0.01 43.52 6.52 0.20 0.20  617   0   0 40.59  3.59 0.02 0.02   384     5     5   417     0     0 7.84 0.13 0.11  40.70   3.70   0.01   244     0   376    0  41.61   4.61   0.01   244    0   375    0  40.80   3.80   0.01   244     0   375    0 0.0210 0.0218 Sy1   
 473 duPont_dr2     2.   9396 1404 1242 42.93 4.67 0.04 0.05 43.98 5.73 0.03 0.03  560  47  66 40.60  2.35 0.01 0.01   283   278   250  -246   256   257 8.94 0.14 0.10  40.59   2.34   0.58     0   104   591  591  41.57   3.32   0.11     0  107   584  584  41.31   3.06   0.20     0   106   585  584 0.0850 0.0850 Sy1.2 
1529 XSHOOTER       1.   7804   15  136 42.77 4.06 0.01 0.01 43.86 5.15 0.01 0.01  494   1   1 40.51  1.80 0.01 0.01  -991    24    27    64     4     3 8.69 0.01 0.01  41.37   2.66   0.01   224     0   396    0  42.28   3.57   0.01   224    0   396    0  41.56   2.85   0.01   224     0   396    0 0.1390 0.1399 Sy1.9 
 448 SOAR           2.   7229   40   62 42.84 4.57 0.01 0.01 43.69 5.42 0.01 0.01  753   4   4 40.63  2.36 0.01 0.01  -210    14    14  1020    21    19 8.66 0.01 0.01  41.45   3.19   0.01     2     0   576    0  42.16   3.89   0.01     2    0   573    0  41.62   3.35   0.01     2     0   574    0 0.0860 0.0860 Sy1   
 481 SDSS           1.   1912    4    5 41.94 4.49 0.01 0.01 43.37 5.92 0.01 0.01  242   2   2 40.22  2.76 0.01 0.01   169     5     5   147    11    10 6.97 0.01 0.01  39.59   2.14   0.03   140     1   201  201  40.45   3.00   0.01   140    1   199  199  40.09   2.64   0.01   140     1   199  199 0.0350 0.0355 Sy1   
 482 duPont_dr2     2.   1317  154  138 42.54 5.03 0.05 0.05 43.95 6.45 0.04 0.04  239  26  27 40.84  3.34 0.01 0.01  -169    69    73   181   179   152 6.97 0.10 0.08  41.22   3.72   0.15   100    33   728  110 -40.00 -77.50 -40.00   100   34   723  110  42.18   4.67   0.06   100    34   724  110 0.0370 0.0373 Sy1   
 483 SDSS           2.5  3467   11   11 43.00 4.02 0.01 0.01 44.13 5.15 0.02 0.02  419   4   3 41.19  2.21 0.01 0.01   110     5     5   358    15    12 8.09 0.02 0.02  41.55   2.57   0.01   229     1   455  455  42.52   3.54   0.01   229    1   454  454  42.01   3.03   0.01   229     1   454  454 0.1840 0.1849 Sy1.9 
 485 duPont_dr2     2.5  4752  439  775 41.34 4.26 0.04 0.04 43.13 6.05 0.02 0.02   99   9   9 39.29  2.21 0.02 0.02   164   697   825  -128   693   723 7.46 0.09 0.15 -40.00 -77.08 -40.00  -437   410   858  858  40.23   3.15   0.49  -437  421   854  854 -40.00 -77.08 -40.00  -437   420   855  854 0.0230 0.0215 Sy1   
1553 XSHOOTER       1.   3409    0    0 44.11 5.36 0.01 0.01 45.44 6.69 0.07 0.07  345   0   0 42.13  3.38 0.03 0.03    73     5     5  -600     0     0 8.68 0.05 0.05 -40.00 -78.75 -40.00    -2     0   625    0  42.69   3.94   0.01    -2    0   624    0  42.33   3.58   0.01    -2     0   624    0 0.1444 0.1444 Sy1.9 
 487 Stern_Palomar  1.   6795  838  660 41.75 3.13 0.05 0.05 42.69 4.07 0.15 0.15  728 113  96 39.52  0.90 0.03 0.03   676   399   289  -183  7355  8570 8.01 0.17 0.15  39.63   1.01   0.32   117    79   198  114  39.90   1.28   0.25   117   81   188  108  38.93   0.31   2.20   117    81   189  108 0.1260 0.1264 Sy1.9 
 488 Powell_Palomar 1.   4922  521  340 42.64 4.75 0.07 0.05 43.82 5.93 0.01 0.01  412  62  47 40.53  2.64 0.01 0.01   777   326   336   700   256   297 8.20 0.10 0.05  40.66   2.77   0.49    80   127   562  318  41.21   3.32   0.31    80  130   560  317  41.08   3.19   0.44    80   129   560  317 0.0570 0.0573 Sy1   
 495 Stern_Palomar  1.  12257 3399 2896 41.38 3.45 0.05 0.05 43.11 5.18 0.02 0.02  116  13  12 38.96  1.02 0.04 0.04  1279  2663  2423  -361  1455  1411 8.33 0.28 0.18  39.26   1.33   0.94   -57    48   226  101  39.82   1.88   0.27   -57   49   223   99  40.02   2.09   0.18   -57    49   223   99 0.0600 0.0598 Sy1.9 
 235 Stern_Palomar  2.   1649  204  181 42.07 4.43 0.05 0.04 43.28 5.64 0.02 0.02  390  44  38 40.27  2.63 0.01 0.01   224   231   190   124  1074   886 6.91 0.08 0.08  40.02   2.37   1.35   318    72 <1114 1114  41.14   3.50   0.20   318   74 <1143 1143  40.20   2.56   1.65   318    74 <1139 1143 0.0433 0.0444 Sy1   
 497 Powell_Palomar 1.   2859  380  450 40.56 5.27 0.05 0.07 41.98 6.69 0.01 0.01  219  23  37 38.73  3.43 0.01 0.01   598   262   371   205   142   113 6.58 0.11 0.12  39.23   3.93   0.10   163    49   504   79  39.64   4.34   0.29   163   50   502   79  39.78   4.48   0.16   163    50   503   79 0.0030 0.0035 Sy1.5 
 501 DR1            1.   5006 1516 2252 43.45 5.18 0.06 0.04 44.55 6.28 0.03 0.03  509  75  51 41.35  3.09 0.01 0.01  -745  1672  1500    56   874   813 8.66 0.27 0.33  41.19   2.92   1.39   -82   316   803  860  42.33   4.07   1.31   -82  324   802  858  42.23   3.96   0.95   -82   323   802  858 0.0860 0.0857 Sy1   
 507 DR1            1.   6350  746  493 43.40 5.46 0.05 0.06 44.46 6.52 0.04 0.04  591  71  74 41.20  3.26 0.01 0.01   530   947  1160    95  4581  4312 8.85 0.10 0.08  41.28   3.35   2.15   -45  1123   470 1883  41.65   3.71   1.55   -45 1152   446 1786 -40.00 -77.94 -40.00   -45  1148   449 1786 0.0600 0.0598 Sy1.5 
 674 archival_ROSAT 1.   3394  317  433 41.49 4.30 0.04 0.06 43.41 6.22 0.03 0.03   73  12  10 39.39  2.20 0.05 0.04    55  6365  6190  -860 16732 10351 7.24 0.11 0.10  40.18   2.99   2.99  -405  3664 <1114 1114  39.29   2.10 148.14  -405 3758 <1143 1143  39.90   2.71  37.49  -405  3747 <1139 1143 0.0260 0.0246 Sy1   
 522 SDSS           2.   1849  126   93 41.72 3.44 0.01 0.01 43.53 5.26 0.01 0.01   91   2   2 39.81  1.54 0.01 0.02   196    18    27 -1067    37    43 6.82 0.07 0.05  40.56   2.28   0.02   281     2   455  455  40.86   2.58   0.02   281    2   454  454  40.96   2.68   0.01   281     2   454  454 0.0870 0.0880 Sy1.9 
 524 Stern_Palomar  1.   4535  548 1157 41.14 3.69 0.05 0.05 42.57 5.12 0.03 0.03  238  29  29 39.01  1.56 0.02 0.01   -23   688  1008   709  1172  1544 7.31 0.11 0.19  39.83   2.38   0.35   196    58   418  154  40.19   2.74   0.23   196   60   416  153  40.14   2.69   0.21   196    59   416  153 0.0350 0.0357 Sy1.5 
 529 SDSS           1.   4148   46   50 43.29 4.28 0.01 0.01 44.55 5.54 0.01 0.01  352   6   7 41.24  2.23 0.01 0.01   265     5     9   537    11    18 8.41 0.01 0.01 245.27 206.26   0.02   176     3   507    8  41.95   2.93   0.01   176    3   506    8  41.79   2.77   0.01   176     3   506    8 0.1910 0.1917 Sy1.2 
 530 Powell_Palomar 2.   4133  495  437 40.94 4.79 0.06 0.07 43.04 6.89 0.01 0.01   47   6   7 38.96  2.80 0.02 0.03  -247   555   585  -230   635   557 7.11 0.10 0.08  39.59   3.44   0.39    79    61   438  171  40.12   3.97   0.59    79   63   436  170  40.29   4.13   0.14    79    63   437  170 0.0080 0.0083 Sy1.2 
 126 duPont_dr2     2.5  3796  295  346 42.29 4.39 0.05 0.04 43.84 5.94 0.02 0.02  180  21  17 40.37  2.46 0.01 0.01     9   221   284   223  1427  1176 7.78 0.09 0.09  40.04   2.13   2.07  -265   156 < 388  388  40.90   3.00   0.46  -265  160 < 398  398  40.55   2.64   1.04  -265   159 < 396  398 0.0580 0.0571 Sy1   
 532 Stern_Palomar  1.   3065  305  267 41.32 4.04 0.04 0.05 43.00 5.71 0.02 0.02  151  13  17 39.35  2.07 0.01 0.01   379   167   155  1002   680   637 7.06 0.09 0.09  39.81   2.52   0.21    92    16   273   44  40.36   3.08   0.07    92   17   270   43  40.37   3.09   0.07    92    17   271   43 0.0290 0.0293 Sy1.9 
 537 SDSS           1.   6690   78  117 42.85 4.38 0.01 0.01 43.90 5.43 0.01 0.01  568  17  17 40.63  2.17 0.01 0.01  -283    18    24    -7    23    18 8.59 0.01 0.02  40.48   2.02   0.03   112     4   893    9  41.60   3.14   0.01   112    4   892    9  41.41   2.94   0.01   112     4   893    9 0.1070 0.1074 Sy1   
  95 DR1            2.5  4443  145  274 41.91 4.51 0.02 0.01 43.90 6.50 0.02 0.02   71   7   5 39.75  2.35 0.03 0.03   224    81    71 -2071  9281  7621 7.71 0.04 0.05  39.91   2.51   0.12    50    15 < 490  490  40.46   3.06   0.05    50   16 < 503  503  40.04   2.64   0.14    50    16 < 501  503 0.0330 0.0332 Sy1   
 542 SDSS           1.   3243   32   26 41.40 4.40 0.01 0.01 42.90 5.90 0.01 0.01  196   3   4 39.48  2.48 0.01 0.01    23     9     9   417    19    12 7.15 0.01 0.01 243.87 206.87   0.01  -123     1   269    2  40.22   3.22   0.01  -123    1   268    2  40.09   3.09   0.01  -123     1   268    2 0.0210 0.0206 Sy1.2 
 544 Powell_Palomar 2.   1870   40   51 42.45 3.99 0.01 0.01 44.33 5.87 0.01 0.01   84   1   1 40.37  1.92 0.01 0.01   128     9    14  -765    33    51 7.23 0.02 0.02  41.52   3.07   0.01    -5     1   475    3  41.70   3.24   0.01    -5    1   472    3  41.76   3.31   0.01    -5     1   472    3 0.1057 0.1057 Sy1.9 
 549 Stern_Palomar  1.   3590  308  331 41.77 4.12 0.06 0.04 43.11 5.46 0.02 0.02  263  34  23 39.78  2.13 0.01 0.01  -169   129    91  -249   203   216 7.44 0.07 0.07  39.76   2.11   0.28   -27    67   405  180  40.12   2.46   0.25   -27   69   403  179  40.08   2.43   0.24   -27    69   403  179 0.0437 0.0436 Sy1.2 
 552 SDSS           1.   3525   21   25 41.87 4.58 0.01 0.01 43.37 6.09 0.01 0.01  195   3   3 39.88  2.59 0.01 0.01   233     5     5   144    17    20 7.48 0.01 0.01  39.74   2.46   0.03    78     1   767    2  41.43   4.14   0.01    78    1   767    2  41.06   3.78   0.01    78     1   767    2 0.0290 0.0293 Sy1   
 553 XSHOOTER       1.   2405   64   74 40.88 4.23 0.02 0.02 42.92 6.28 0.03 0.03   58   3   2 39.03  2.39 0.02 0.04   283    18    14   515    47    53 6.59 0.04 0.02  39.61   2.97   0.01   291     1   220    2  40.34   3.70   0.01   291    1   219    2  40.11   3.47   0.01   291     1   219    2 0.0140 0.0150 Sy1   
 556 Stern_Palomar  2.   2527  190  278 42.49 4.55 0.05 0.04 43.58 5.64 0.01 0.01  533  64  48 40.62  2.68 0.01 0.01   -14   137   133   311   213   246 7.52 0.07 0.09  40.31   2.37   0.87   305    56   280  134  41.15   3.21   0.17   305   58   277  133  40.10   2.16   1.84   305    58   277  133 0.0600 0.0611 Sy1.5 
 557 DR1            2.5  3280  126  184 41.06 3.84 0.02 0.02 42.87 5.65 0.01 0.01  118   6   6 39.08  1.86 0.01 0.01  -128    30    39    87    36    40 6.97 0.04 0.05  39.97   2.75   0.01    36     3   312    4  40.72   3.50   0.01    36    3   292    3  40.31   3.09   0.01    36     3   294    3 0.0270 0.0271 Sy1.9 
 558 XSHOOTER       1.   2824    5    7 41.59 5.33 0.01 0.01 42.52 6.27 0.01 0.01  774   2   4 39.68  3.43 0.01 0.01   174     5     5   145     1     2 7.13 0.01 0.01  39.56   3.31   0.01    -6     0   216    1  40.21   3.95   0.01    -6    0   214    1  40.01   3.75   0.01    -6     0   215    1 0.0090 0.0090 Sy1.2 
 560 Stern_Palomar  1.   2362  233  279 39.63 3.48 0.05 0.05 41.97 5.82 0.01 0.01   28   3   3 37.84  1.69 0.02 0.03   699   605   650   171   802   961 5.89 0.09 0.09  39.42   3.27   0.08   339    12   352   33  39.67   3.51   0.07   339   12   349   33  39.83   3.68   0.04   339    12   350   33 0.0080 0.0091 Sy1.9 
 561 SDSS           1.   1986    6    8 42.61 4.63 0.01 0.01 43.92 5.94 0.01 0.01  320   2   2 40.85  2.87 0.01 0.01   224     5     5   187     4     5 7.38 0.01 0.01  41.03   3.05   0.01    82     0   248    1  41.94   3.96   0.01    82    0   246    1  41.19   3.21   0.01    82     0   246    1 0.0630 0.0633 Sy1.5 
 562 XSHOOTER       1.   3878  261  246 40.75 3.79 0.00 0.01 42.89 5.93 0.14 0.14   44   0   1 38.63  1.68 0.28 0.32   923    14    14    90    29    22 6.95 0.12 0.10  39.31   2.36   0.01   166     1   288    2  39.76   2.81   0.01   166    1   287    2  40.04   3.09   0.01   166     1   287    2 0.0200 0.0206 Sy1   
 565 SDSS           1.   6832  113  144 41.85 4.32 0.02 0.02 43.38 5.85 0.01 0.01  183   7   9 39.62  2.10 0.01 0.01   206    27    37  -117    80   106 8.06 0.02 0.02 244.02 206.50   0.01    84     1   236    3  40.42   2.89   0.01    84    1   235    3  40.50   2.97   0.01    84     1   235    3 0.0380 0.0383 Sy1.2 
 566 Stern_Palomar  1.   1009   96  111 39.90 4.00 0.05 0.05 41.50 5.59 0.01 0.01  164  19  20 38.46  2.56 0.01 0.01   137   148   147   149   468   273 5.28 0.10 0.08  37.51   1.61   6.08    79   100   348  322  39.16   3.26   0.42    79  103   345  320  38.19   2.29   1.98    79   102   346  320 0.0060 0.0063 Sy1.2 
 567 DR1            1.   1937  207  149 42.67 5.29 0.04 0.05 43.88 6.51 0.02 0.02  411  42  47 40.95  3.58 0.01 0.01    91   100   132   156   138   130 7.38 0.10 0.06 244.46 207.09   0.69   182   110   623  335  41.61   4.24   0.41   182  113   621  334  41.24   3.87   0.55   182   113   621  334 0.0320 0.0326 Sy1.2 
 569 DR1            1.   3247  334  311 44.11 4.85 0.05 0.03 45.40 6.15 0.02 0.02  387  43  33 42.10  2.85 0.01 0.01  -178   564   601  -512  2222  2622 8.64 0.09 0.08 -40.00 -79.25 -40.00  -137  2646   626  626  42.44   3.18   4.22  -137 2714   605  605 -40.00 -79.25 -40.00  -137  2705   607  605 0.2440 0.2434 BZQ   
 572 SDSS           1.   4744   31   35 42.71 4.66 0.01 0.01 43.96 5.91 0.01 0.01  368   3   3 40.60  2.55 0.01 0.01   306     5     9  -138    10     9 8.21 0.01 0.01  40.34   2.29   0.02   260     1   327    3  41.47   3.42   0.01   260    1   326    3  40.88   2.83   0.01   260     1   326    3 0.0680 0.0689 Sy1.5 
 574 duPont_dr2     2.   6757  613  701 42.40 4.16 0.05 0.04 43.78 5.54 0.02 0.02  266  29  25 40.17  1.93 0.01 0.01  -292   906  1455   265  1756  2430 8.36 0.09 0.09  39.27   1.03  15.69    26   401   858  858  41.24   2.99   0.32    26  411   854  854  41.08   2.84   0.52    26   410   855  854 0.0840 0.0841 Sy1.9 
 575 SDSS           1.   6319  189  158 42.16 3.80 0.03 0.03 43.61 5.25 0.01 0.01  220  15  14 39.95  1.59 0.01 0.01    87    41    32   391    63    50 8.16 0.03 0.02  40.88   2.52   0.01    43     1   409    3  41.27   2.91   0.01    43    1   408    3  41.10   2.74   0.01    43     1   408    3 0.0950 0.0952 Sy1.5 
 576 SOAR           1.   3251  318  325 42.26 4.51 0.04 0.07 43.79 6.03 0.01 0.01  165  14  26 40.30  2.55 0.01 0.01  -288   326   403  -120   639   786 7.62 0.09 0.08  40.81   3.06   0.29   -60    57   360  135  41.35   3.59   0.18   -60   59   354  133  41.21   3.45   0.23   -60    58   355  133 0.0490 0.0488 Sy1.2 
 577 duPont_dr2     1.   4505  746 1654 41.44 4.58 0.05 0.06 43.31 6.45 0.02 0.02   85  10  11 39.40  2.54 0.02 0.02  -603  4626  5781   208  4037  5576 7.46 0.26 0.78  40.51   3.65   0.71   148   140   377  300  41.23   4.37   0.51   148  143   366  292  41.04   4.18   0.45   148   143   367  292 0.0180 0.0185 Sy1.9 
 578 SDSS           1.   3872   43   45 43.53 3.96 0.01 0.01 44.73 5.16 0.05 0.05  401  10  12 41.53  1.96 0.01 0.01   132     9     9   379    18    28 8.48 0.03 0.03  41.24   1.67   0.04  -101     4   434   12  41.93   2.36   0.02  -101    4   433   12  42.00   2.43   0.01  -101     4   433   12 0.3340 0.3336 BZQ   
 579 Powell_Palomar 2.   3424  260  430 39.81 4.52 0.06 0.06 42.47 7.17 0.01 0.01   13   2   2 37.91  2.61 0.06 0.05   105  4549  3358   105  4548  3359 6.32 0.07 0.11  38.89   3.59   2.31   152   873   466 1977  38.82   3.52   5.28   152  895   465 1969  39.09   3.79   2.56   152   892   465 1969 0.0030 0.0035 Sy1.9 
 583 SDSS           1.   2325    8    8 41.36 4.45 0.01 0.01 42.82 5.91 0.01 0.01  226   2   2 39.56  2.65 0.01 0.01   215     0     5   289     8    10 6.83 0.01 0.01  39.86   2.95   0.01   136     0   239    1  40.53   3.62   0.01   136    0   238    1  40.13   3.22   0.01   136     0   238    1 0.0190 0.0195 Sy1.5 
 585 Grupe_ROSAT    1.   2019  229  152 39.99 5.05 0.05 0.07 41.87 6.93 0.01 0.01   82   9  13 38.25  3.31 0.01 0.01   -18   251   203  -287  1719  1487 5.95 0.10 0.06  38.66   3.72   0.31   -88    48   574  168  39.70   4.76   0.18   -88   50   571  167  39.12   4.18   0.49   -88    49   571  167 0.0020 0.0017 Sy1.9 
 587 SDSS           1.   4157   20   18 43.20 4.33 0.01 0.01 44.24 5.36 0.01 0.01  556   2   3 41.16  2.29 0.01 0.01  -681     9     5  -123     4     3 8.36 0.01 0.01  41.43   2.56   0.01   135     1   375    2  42.15   3.27   0.01   135    1   374    2  41.78   2.91   0.01   135     1   374    2 0.1650 0.1655 Sy1.5 
 589 SDSS           1.   5952  106  112 42.08 4.10 0.01 0.01 43.67 5.69 0.01 0.01  162   5   5 39.88  1.90 0.01 0.01   -46    19    18   -37    22    23 8.06 0.02 0.02  40.88   2.90   0.01    52     0   373    1  41.32   3.34   0.01    52    0   372    1  41.42   3.44   0.01    52     0   372    1 0.0630 0.0632 Sy1.5 
 594 duPont_dr2     1.   2874  204  283 41.70 4.36 0.04 0.05 43.19 5.84 0.04 0.04  209  22  22 39.80  2.46 0.01 0.02   -50  1448  1713  -379  4197  6024 7.21 0.08 0.08  40.12   2.77   2.03   158   613   515 1311  40.50   3.15   2.92   158  629   508 1292  40.74   3.40   1.40   158   627   509 1292 0.0310 0.0315 Sy1   
 595 Powell_Palomar 2.   2855  213  305 41.51 6.21 0.05 0.04 42.44 7.14 0.01 0.01  727  83  70 39.61  4.31 0.01 0.01   -46   154   190  -236   319   255 7.09 0.07 0.09  40.11   4.81   0.14    17    54   464  125  39.68   4.38   0.91    17   55   462  125  40.31   5.01   0.17    17    55   462  125 0.0030 0.0031 Sy1.5 
 596 SDSS           1.   2502   27   30 41.75 4.71 0.01 0.01 43.26 6.22 0.01 0.01  196   1   1 39.80  2.76 0.01 0.01   178     5     5   465     6     5 7.11 0.01 0.01 244.00 206.96   0.01   292     1   248    2  40.45   3.41   0.01   292    1   247    2  40.24   3.20   0.01   292     1   247    2 0.0220 0.0230 Sy1.2 
 604 Powell_Palomar 1.   7447 4161 3803 42.12 4.10 0.21 0.25 44.03 6.01 0.01 0.01   74  43  46 39.86  1.84 0.03 0.03  -786  1857  1483   364  1157  1053 8.29 0.64 0.34  40.70   2.67   0.47   693    55   445  102  41.41   3.39   0.12   693   56   443  102  41.25   3.23   0.14   693    56   443  102 0.0660 0.0685 Sy1   
 138 DR1            2.5  3956   77   66 42.63 4.68 0.01 0.01 43.90 5.95 0.02 0.02  382  13  10 40.60  2.65 0.01 0.01   292    18    23  -169    36    28 8.00 0.02 0.02  40.46   2.50   0.05    69     6 < 490  490  41.43   3.48   0.01    69    6 < 503  503  40.84   2.89   0.05    69     6 < 501  503 0.0610 0.0612 Sy1   
 607 XSHOOTER       2.   6357  113  107 40.54 4.38 0.01 0.01 41.81 5.65 0.01 0.01  323   7   7 38.36  2.21 0.01 0.01  -713    59    46   424    25    38 7.28 0.01 0.01  38.53   2.38   0.02     7     5   333   14  38.72   2.56   0.04     7    6   333   14  39.00   2.85   0.02     7     6   333   14 0.0080 0.0080 Sy1.2 
 608 DR1            1.   1486  120  197 41.55 5.04 0.05 0.05 42.88 6.38 0.02 0.02  326  41  37 39.81  3.30 0.01 0.01   206    51    41   373   596   563 6.53 0.08 0.10  39.99   3.48   0.18   318    13   248   30  40.84   4.33   0.05   318   13   241   29  40.64   4.14   0.06   318    13   242   29 0.0120 0.0131 Sy1.5 
 609 Powell_Palomar 2.   3317  350  272 38.76 4.42 0.05 0.05 41.64 7.29 0.01 0.01    9   1   1 36.87  2.53 0.10 0.13   242  3802  5003   243  3806  5000 5.72 0.10 0.07  37.81   3.47   2.13   -63   329   313  872  38.24   3.90   1.39   -63  337   310  864  38.29   3.94   1.18   -63   336   310  864 0.0010 0.0008 Sy1.9 
 611 Powell_Palomar 2.   3252  322  384 43.14 5.06 0.04 0.04 44.35 6.28 0.01 0.01  415  35  42 41.16  3.08 0.01 0.01   -69   761   689   133   861  1003 8.11 0.09 0.10  40.36   2.28   7.48   141   483   558 1338  41.61   3.53   1.35   141  496   556 1334  41.39   3.32   2.02   141   494   557 1334 0.0700 0.0705 Sy1   
 613 SDSS           1.   5171   35   29 41.78 4.70 0.01 0.01 43.09 6.01 0.01 0.01  312   4   4 39.68  2.60 0.01 0.01   260     9     9   408    30    32 7.77 0.01 0.01  39.46   2.38   0.03   332     3   814    6  40.62   3.54   0.01   332    3   813    6  40.58   3.50   0.01   332     3   813    6 0.0230 0.0241 Sy1   
 616 Stern_Palomar  1.    965   86   85 38.43 4.09 0.04 0.04 39.83 5.49 0.02 0.02  256  23  22 37.02  2.68 0.01 0.01   -37    14    18   -45    76    88 4.43 0.08 0.07  37.69   3.35   0.02    36     2   154    3  38.33   3.99   0.01    36    2   148    3  37.65   3.31   0.03    36     2   149    3 0.0010 0.0011 Sy1.9 
 619 Stern_Palomar  1.   2852  294  326 43.99 5.16 0.04 0.04 45.19 6.36 0.01 0.01  469  42  49 42.08  3.25 0.01 0.01   265   317   391   320  1231   780 8.46 0.10 0.10  40.95   2.12  21.73   178   118   326  339  42.98   4.15   0.35   178  121   320  333  42.20   3.37   1.85   178   120   320  333 0.1580 0.1587 BZQ   
 622 FORS2          1.   5660  481  530 40.97 3.71 0.04 0.04 43.12 5.87 0.01 0.01   43   4   4 38.76  1.50 0.03 0.05  -708   215   256 -1617   717   694 7.41 0.07 0.07  40.00   2.74   0.04  -558     8   474   17  40.73   3.48   0.02  -558    9   474   17  40.61   3.35   0.03  -558     9   474   17 0.0280 0.0261 Sy1   
 623 SDSS           1.   2708    8    9 42.70 4.72 0.01 0.01 43.94 5.96 0.01 0.01  370   1   2 40.78  2.80 0.01 0.01    18     5     5   388     5     5 7.70 0.01 0.01 244.48 206.50   0.01   265     1   297    3  40.96   2.98   0.01   265    1   296    3  41.16   3.18   0.01   265     1   296    3 0.0630 0.0639 Sy1.2 
 624 DR1            1.   7055 3067  952 43.38 4.99 0.05 0.06 44.32 5.94 0.06 0.06  637 133  94 41.23  2.85 0.01 0.01  1969 22206 26750  1063 16622 19141 8.93 1.31 0.71  41.65   3.27   0.71   500   500   655  655  42.50   4.12   0.24   500  500   636  636  42.14   3.75   0.58   500   500   638  636 0.0980        Sy1.5 
 631 XSHOOTER       1.   3539    8    6 40.57 4.31 0.01 0.01 41.82 5.57 0.01 0.01  353   1   2 38.60  2.35 0.01 0.01    73     5     5   311     5     5 6.77 0.01 0.01  38.55   2.29   0.01   -18     0   218    1  39.12   2.86   0.01   -18    0   217    1  39.21   2.95   0.01   -18     0   217    1 0.0090 0.0089 Sy1   
 633 SDSS           1.   7547  220  196 41.23 4.15 0.02 0.02 43.25 6.17 0.01 0.01   60   3   3 38.99  1.91 0.02 0.02   461   153   152   -26   151   113 7.81 0.02 0.02  39.41   2.33   0.04    25     4   295   10  39.22   2.14   0.07    25    4   294   10  39.92   2.84   0.01    25     4   294   10 0.0230 0.0231 Sy1.9 
 634 SOAR           1.   4147  517  364 42.61 4.75 0.06 0.04 43.92 6.06 0.01 0.01  276  37  23 40.57  2.72 0.01 0.01   -14   116   170  -287   607   666 8.03 0.12 0.07  41.14   3.28   0.14   -59    30   348   65  41.51   3.65   0.11   -59   31   342   64  41.54   3.68   0.09   -59    31   343   64 0.0550 0.0548 Sy1.9 
 635 SDSS           1.   2452  247  232 41.47 3.60 0.04 0.05 43.40 5.53 0.04 0.04   73  11  10 39.58  1.71 0.05 0.04   576  1681  1755  1881  9814  8921 6.94 0.09 0.10  40.62   2.75   0.79   315   114   479  379  41.24   3.36   0.38   315  116   478  378  40.96   3.09   0.58   315   116   478  378 0.0560 0.0571 Sy1.9 
 164 DR1            2.5  2762   46   37 41.57 4.34 0.01 0.01 43.37 6.15 0.01 0.01  116   3   3 39.66  2.43 0.01 0.01   219    14    14    63    29    41 7.10 0.01 0.02  39.01   1.79   0.21   290    12 < 490  490  40.21   2.99   0.03   290   12 < 503  503  39.62   2.40   0.09   290    12 < 501  503 0.0270 0.0280 Sy1   
 641 Stern_Palomar  1.   1780  196  209 41.01 4.37 0.05 0.05 42.54 5.90 0.01 0.01  179  21  21 39.33  2.68 0.01 0.01   -18   183   139    -4   945   967 6.40 0.11 0.10  39.84   3.19   0.24   -31    39   420  126  40.41   3.77   0.17   -31   40   418  125  40.37   3.72   0.15   -31    40   419  125 0.0140 0.0139 Sy1.5 
 644 DR1            1.   4041  658  728 43.10 5.18 0.05 0.06 44.14 6.22 0.01 0.01  588  70  84 41.04  3.12 0.01 0.01 -1311   252   229  -471   466   394 8.28 0.16 0.14 245.19 207.27   0.59    60   157   591  264  41.84   3.92   0.27    60  161   589  263  41.80   3.88   0.29    60   160   589  263 0.0590 0.0592 Sy1.2 
 651 SDSS           1.   1938    8    8 42.65 4.61 0.01 0.01 43.96 5.92 0.01 0.01  315   2   2 40.89  2.85 0.01 0.01   183     5     5   563     4     5 7.37 0.01 0.01  41.33   3.29   0.01    14     0   385    1  41.99   3.96   0.01    14    0   384    1  41.36   3.32   0.01    14     0   384    1 0.0670 0.0671 Sy1.5 
 652 SDSS           1.   4938  224  295 41.84 4.56 0.03 0.03 42.98 5.70 0.01 0.01  460  38  27 39.75  2.46 0.01 0.01   397   111   129   957  2912  3284 7.77 0.04 0.05  39.97   2.68   0.16   110    24   335   59  40.53   3.25   0.07   110   24   334   58  39.52   2.24   0.65   110    24   334   58 0.0290 0.0294 Sy1.5 
 656 SOAR           1.   3891  331  439 44.28 4.89 0.04 0.04 45.73 6.34 0.01 0.01  228  20  19 42.27  2.88 0.01 0.01   242   401   359   562   823   730 8.89 0.08 0.09  41.88   2.50   2.20   -13   325   284  703  42.48   3.09   0.98   -13  333   276  683  42.18   2.80   1.85   -13   332   277  683 0.2780 0.2779 BZQ   
 657 DR1            1.   2250  204  225 41.81 5.11 0.05 0.05 43.29 6.59 0.02 0.02  231  23  23 39.96  3.26 0.01 0.01   347   505   615   178  2569  3395 7.05 0.08 0.09  39.96   3.26   2.21   271   217   442  731  40.94   4.24   0.70   271  223   439  726  40.63   3.92   1.21   271   222   440  726 0.0150 0.0159 Sy1.5 
 658 duPont_dr2     1.   2374  235  300 40.88 4.18 0.04 0.05 43.14 6.43 0.01 0.01   35   3   4 39.09  2.38 0.02 0.02  -238   940   722    29  2078  2135 6.58 0.10 0.12  39.50   2.80   0.68  -109   138   289  271  39.90   3.19   0.83  -109  141   275  258  40.11   3.40   0.40  -109   141   276  258 0.0150 0.0146 Sy1.9 
 660 XSHOOTER       1.   6401  643  746 41.89 0.70 0.00 0.01 44.24 3.04 0.01 0.01   30   3   3 39.65 -1.54 0.05 0.07 -3549 20539 31349 -4791 19907 26088 8.03 0.72 0.41 -40.00 -81.19 -40.00  -733    29   819  814 -40.00 -81.19 -40.00  -733   30   819  813  38.99  -2.21   0.43  -733    30   819  813 1.5591 1.5528 BZQ   
 663 Powell_Palomar 1.   2961  288  386 42.17 4.74 0.03 0.06 43.42 5.99 0.01 0.01  348  27  46 40.28  2.85 0.01 0.01    91   264   293   236   673   898 7.49 0.10 0.10  40.06   2.63   1.33    54    74   390  226  41.21   3.78   0.19    54   75   388  225  40.40   2.97   1.23    54    75   388  225 0.0340 0.0342 Sy1.5 
 664 SDSS           1.   4019   72   68 41.96 3.94 0.01 0.01 43.49 5.47 0.01 0.01  182   6   5 39.93  1.91 0.01 0.01   164    14     9   450    34    26 7.65 0.02 0.02  40.36   2.34   0.01   246     1   407    3  41.20   3.18   0.01   246    1   406    3  40.70   2.68   0.01   246     1   406    3 0.0660 0.0669 Sy1.5 
 665 DR1            1.   3597  257  354 39.39 4.45 0.03 0.05 41.75 6.80 0.02 0.02   27   2   3 37.44  2.49 0.03 0.06   137  2671  3102    67  5474  6241 6.14 0.07 0.08  38.10   3.15   1.87   225   152   293  363  38.54   3.60   0.98   225  156   287  357  38.85   3.91   0.39   225   155   288  357 0.0020 0.0028 Sy1.9 
 189 DR1            2.5  3741   20   19 42.18 5.54 0.01 0.01 43.88 7.24 0.01 0.01  158   1   1 40.12  3.48 0.01 0.01   233     5     5   616    15    15 7.70 0.01 0.01  39.96   3.31   0.03   161     8 < 490  490  40.47   3.82   0.02   161    8 < 503  503  40.17   3.53   0.04   161     8 < 501  503 0.0140 0.0145 Sy1   
 669 Stern_Palomar  1.   1051  111   93 40.43 3.08 0.04 0.05 42.75 5.41 0.02 0.02   30   3   3 38.76  1.41 0.04 0.03  1503   519   482   999  7020  7677 5.61 0.11 0.08  39.52   2.17   0.59   395    91   319  198  39.88   2.53   0.28   395   94   317  196  39.67   2.33   0.86   395    93   317  196 0.0310 0.0324 Sy1.9 
 670 Stern_Palomar  1.   1987  263  624 41.45 4.69 0.05 0.06 42.84 6.08 0.01 0.01  255  27  33 39.72  2.96 0.01 0.01   809   551   610   502   375   483 6.74 0.13 0.22  40.62   3.86   0.07   300    20   647   46  41.15   4.39   0.15   300   21   646   46  41.25   4.49   0.04   300    21   646   46 0.0160 0.0170 Sy1.9 
 194 DR1            2.5  5330  179  135 42.36 4.45 0.02 0.02 44.06 6.16 0.01 0.01  148   8   7 40.20  2.30 0.01 0.01   288    34    43  -299   139   125 8.12 0.03 0.02  40.19   2.29   0.07   244    14 < 490  490  40.75   2.84   0.05   244   15 < 503  503  40.59   2.69   0.06   244    15 < 501  503 0.0580 0.0589 Sy1   
 678 Keck           1.   2019   66   54 40.99 3.56 0.05 0.04 43.01 5.58 0.01 0.01   64   7   6 39.32  1.88 0.01 0.01   196    25    25   197    26    27 6.50 0.03 0.03  40.62   3.19   0.01    48     4   532    8  40.95   3.51   0.02    48    4   531    8  41.05   3.62   0.01    48     4   532    8 0.0342 0.0344 Sy1.9 
 334 DR1            2.5  3520  136   90 41.77 4.23 0.02 0.02 43.72 6.28 0.03 0.03   81   4   4 40.09  2.55 0.02 0.01  -132    14    14    12    35    42 7.42 0.08 0.07  39.97   2.43   0.10 -2500 -2500 < 490  490  40.12   2.58   0.10 -2500 2500 < 503  503  39.75   2.21   0.28 -2500 -2500 < 501  503 0.0385        Sy1   
 683 Powell_Palomar 1.   2425    4    6 42.79 5.18 0.01 0.01 44.02 6.41 0.01 0.01  376   2   2 40.97  3.36 0.01 0.01  -151     5     5   -51     6     3 7.65 0.01 0.01  40.50   2.89   0.01  -119     2   795  795  42.07   4.46   0.01  -119    2   793  793  41.41   3.80   0.01  -119     2   793  793 0.0418 0.0413 Sy1.2 
 685 SDSS           1.   2535   25   72 41.70 4.15 0.01 0.01 43.55 6.00 0.01 0.01   87  10   3 39.83  2.29 0.01 0.01   420     9     9  1348  6309  5756 7.09 0.01 0.02  40.94   3.39   0.01   394     2   763    4  41.20   3.66   0.01   394    2   762    4  41.42   3.87   0.01   394     2   762    4 0.0390 0.0404 Sy1.9 
 686 SDSS           1.   4206   86   70 39.66 4.36 0.02 0.02 41.63 6.34 0.01 0.01   67   3   3 37.66  2.36 0.02 0.01   187    18    41   353   111   158 6.42 0.02 0.01  38.44   3.14   0.01   187     0   201  201  38.74   3.44   0.01   187    0   199  199  38.89   3.59   0.01   187     0   199  199 0.0030 0.0036 Sy1.5 
 689 SDSS           1.   4334  110   89 42.47 4.22 0.01 0.01 44.07 5.83 0.01 0.01  155   4   5 40.40  2.16 0.01 0.01  -662    33    33   -34    37    44 7.99 0.02 0.02  40.61   2.37   0.02   103     6   934  934  41.64   3.40   0.01   103    6   934  934  41.44   3.20   0.01   103     6   934  934 0.0840 0.0844 Sy1   
 690 Stern_Palomar  2.   5153  626  475 43.71 4.30 0.04 0.06 44.81 5.39 0.01 0.01  494  50  63 41.62  2.20 0.01 0.01  1539   261   208   717   364   396 8.84 0.11 0.08  41.20   1.79   0.94  1000  1000   805  805 -40.00 -79.42 -40.00  1000 1000   804  804  41.95   2.53   0.50  1000  1000   804  804 0.2876        BZQ   
 475 DR1            2.5  9143  284  245 41.32 4.68 0.01 0.01 43.24 6.60 0.02 0.02   92   3   2 38.96  2.32 0.06 0.06   347    83    82   732    59    67 8.03 0.03 0.03  39.66   3.02   0.02   134     3 < 490  490  40.00   3.36   0.02   134    3 < 503  503  40.26   3.62   0.01   134     3 < 501  503 0.0140 0.0145 Sy1.9 
 693 Keck           2.   3947  404  330 42.40 3.92 0.06 0.06 44.16 5.68 0.08 0.08  103  15  14 40.42  1.93 0.07 0.07   439   112   117   235   138   140 7.88 0.10 0.10  40.44   1.95   0.39  -201    40   211   80  41.47   2.99   0.15   115   43   202   77  41.42   2.94   0.16   115    43   203   77 0.1090 0.1083 Sy1.9 
 694 DR1            2.5  4841   59   48 42.08 5.32 0.01 0.01 43.43 6.67 0.01 0.01  303   5   7 39.98  3.22 0.01 0.01   448     5    14   391    14    19 7.88 0.02 0.01  40.11   3.35   0.02   -55     7   518   13  40.74   3.98   0.01   -55    7   506   12  40.33   3.57   0.03   -55     7   507   12 0.0160 0.0158 Sy1.5 
 695 SDSS           1.   2519   12    9 41.90 4.53 0.01 0.01 43.31 5.93 0.01 0.01  248   2   2 40.05  2.68 0.01 0.01   352     5     5   609     5     5 7.20 0.01 0.01  40.38   3.01   0.01   236     0   337    1  40.95   3.57   0.01   236    1   335    1  40.67   3.30   0.01   236     1   336    1 0.0320 0.0328 Sy1.5 
 696 Stern_Palomar  1.   1534  142  138 40.76 4.25 0.06 0.04 42.31 5.79 0.02 0.02  185  23  19 39.14  2.62 0.01 0.01   178   264   269   174  1445  1348 6.13 0.09 0.08  38.69   2.18   3.11    37    64   455  215  40.44   3.93   0.20    37   65   454  214  38.10   1.59  36.23    37    65   454  214 0.0121 0.0122 Sy1   
 697 Powell_Palomar 1.   4246  387  423 42.30 4.99 0.04 0.06 43.52 6.21 0.01 0.01  415  36  51 40.23  2.92 0.01 0.01    73   299   330   -57   956   909 7.89 0.08 0.08  40.62   3.30   0.40   -13    85   399  223  40.95   3.63   0.33   -13   87   397  222  41.02   3.70   0.26   -13    86   397  222 0.0300 0.0300 Sy1.5 
 698 XSHOOTER       1.   5327  165  123 41.57 3.51 0.02 0.02 43.42 5.36 0.01 0.01   84   4   4 39.39  1.33 0.03 0.02  -452    28    24  -407    49    50 7.68 0.03 0.03  40.09   2.03   0.01     4     1   328    3  40.68   2.62   0.01     4    1   328    3  40.71   2.65   0.01     4     1   328    3 0.0687 0.0687 Sy1.9 
 699 duPont_dr2     2.   5606  864 1072 42.14 4.34 0.04 0.04 43.66 5.85 0.11 0.11  175  25  19 40.02  2.21 0.06 0.09  -105  2294  2620  -705  9426 10231 8.05 0.90 0.62  41.21   3.40   0.14  -327    28   378   46  41.89   4.08   0.05  -327   29   368   45  41.69   3.88   0.09  -327    29   369   45 0.0520 0.0509 Sy1.9 
 702 SDSS           1.   3772   10   14 42.41 4.64 0.01 0.01 43.32 5.55 0.01 0.01  763   3   3 40.39  2.61 0.01 0.01    50     5     5   -98     2     3 7.84 0.01 0.01  40.69   2.92   0.01    94     0   318    1  41.46   3.69   0.01    94    0   317    1  40.59   2.82   0.01    94     0   317    1 0.0500 0.0503 Sy1.5 
 703 Stern_Palomar  1.   1409  145  184 41.97 4.20 0.05 0.04 42.92 5.14 0.02 0.02  758  82  76 40.36  2.59 0.01 0.01    78   469   393    76   327   277 6.72 0.09 0.10  41.26   3.49   0.13   107    39   459   88  41.72   3.95   0.26   107   40   457   87  41.36   3.59   0.19   107    40   457   87 0.0500 0.0504 Sy1.9 
 704 Stern_Palomar  1.   5335  591  439 41.54 4.09 0.05 0.04 42.94 5.48 0.01 0.01  255  30  23 39.39  1.94 0.01 0.01  -132   278   229  -165   779   694 7.67 0.10 0.06  39.60   2.15   0.35     4    43   276  103  40.12   2.67   0.16     4   45   273  102  40.03   2.58   0.18     4    44   273  102 0.0350 0.0350 Sy1   
 707 SOAR           1.   2809    2    2 41.73 4.64 0.01 0.01 43.01 5.91 0.01 0.01  350   1   1 39.87  2.77 0.01 0.01   105     5     5    78     1     1 7.20 0.01 0.01 -40.00 -77.09 -40.00    16     0   415    1  40.68   3.59   0.01    16    0   414    1  39.82   2.73   0.01    16     0   414    1 0.0234 0.0234 Sy1   
 486 DR1            2.5  1919   21   25 41.10 4.59 0.03 0.02 42.96 6.45 0.01 0.01  110   7   5 39.23  2.72 0.01 0.01   270    14     9   982    61    54 6.51 0.01 0.02  39.68   3.17   0.01   290     3 < 490  490  40.17   3.67   0.02   290    3 < 503  503  40.11   3.60   0.01   290     3 < 501  503 0.0120 0.0130 Sy1   
 713 XSHOOTER       2.   5580    7    6 43.07 4.69 0.01 0.01 44.47 6.09 0.01 0.01  243   0   0 40.95  2.57 0.01 0.01  -891     5     5   709     2     2 8.56 0.01 0.01  40.61   2.23   0.01   264     1   819  814  42.05   3.66   0.01   264    1   819  813  41.80   3.41   0.01   264     1   819  813 0.0980 0.0990 Sy1.5 
 717 SDSS           1.   5925  815 2387 41.92 5.10 0.05 0.04 43.28 6.46 0.01 0.01  287  32  23 39.74  2.92 0.01 0.01  -799  3092  3449  -241  3416  5391 7.97 0.47 0.52  40.18   3.37   1.13    32   124   438  317  40.96   4.15   0.29    32  127   437  317  40.72   3.90   0.51    32   127   438  317 0.0170 0.0171 Sy1.5 
 719 DR1            1.   3322  267  245 41.63 4.58 0.06 0.04 43.05 6.01 0.02 0.02  246  29  20 39.72  2.68 0.01 0.01   338   115   106   476  1750  1730 7.29 0.07 0.07  38.85   1.81   3.33   198   187   915  915 -40.00 -77.04 -40.00   198  192   914  914  40.43   3.39   0.25   198   192   914  914 0.0220 0.0227 Sy1   
 722 SDSS           1.   4720  701 1787 43.08 4.97 0.05 0.05 44.15 6.05 0.01 0.01  540  61  65 40.98  2.88 0.01 0.01   343   778  1090   750  1793  1253 8.41 0.14 0.30  40.75   2.65   3.33   108   501   465 1487  41.36   3.25   1.56   108  514   464 1485  41.23   3.13   1.95   108   512   464 1485 0.0720 0.0724 Sy1.2 
 726 Stern_Palomar  2.   5771  642  924 43.35 4.85 0.07 0.06 44.51 6.01 0.02 0.02  419  67  57 41.20  2.71 0.01 0.01  -384   902   768   241   733   562 8.73 0.10 0.12  40.65   2.15   4.15  -210   888   901  901  41.43   2.94   2.18  -210  911   898  898 -40.00 -78.49 -40.00  -210   908   899  898 0.1100 0.1092 Sy1.2 
 728 Powell_Palomar 1.   5092  493  484 43.44 5.17 0.06 0.04 44.60 6.33 0.01 0.01  458  61  50 41.35  3.09 0.01 0.01  -301   333   293  -118   883   898 8.67 0.09 0.08  40.35   2.08  11.64   217   458   788  839  41.88   3.61   0.54   217  470   787  838  41.85   3.59   0.59   217   468   787  838 0.0860 0.0868 Sy1   
 730 Grupe_ROSAT    1.   1548  162  149 42.02 4.32 0.04 0.05 43.78 6.08 0.01 0.01  112  11  13 40.36  2.66 0.01 0.01    96   100   153   -91   814   683 6.83 0.10 0.08  39.43   1.74   4.11  -166    83   194  138  41.05   3.35   0.24  -166   85   176  125  40.29   2.60   1.34  -166    85   179  125 0.0460 0.0454 Sy1   
 733 Stern_Palomar  1.   2902  277  269 41.15 4.04 0.04 0.05 42.95 5.84 0.01 0.01   99   9  11 39.14  2.03 0.02 0.01   489   355   318   -76  1129  1055 6.91 0.09 0.08  40.06   2.94   0.16   248    15   289   41  40.59   3.48   0.06   248   15   286   40  40.58   3.46   0.06   248    15   286   40 0.0240 0.0248 Sy1.9 
 734 SDSS           1.   3264   15   20 42.09 4.61 0.01 0.01 43.45 5.97 0.01 0.01  279   1   2 40.13  2.66 0.01 0.01   580     5     5   112     6     5 7.53 0.01 0.01 244.10 206.62   0.01   154     1   295    4  40.53   3.05   0.01   154    1   293    4  40.40   2.93   0.01   154     1   293    4 0.0360 0.0365 Sy1.2 
 735 Stern_Palomar  1.   4431  388  610 41.97 4.63 0.04 0.04 43.16 5.82 0.01 0.01  441  44  34 39.90  2.55 0.01 0.01    96   966  1158   324  1917  1359 7.74 0.08 0.12  38.86   1.51  45.74   232   906   805  805  40.49   3.15   1.79   232  929   804  804  40.66   3.32   1.09   232   926   804  804 0.0310 0.0318 Sy1.2 
 736 SOAR           2.   3848  560  759 44.39 5.64 0.05 0.05 45.36 6.61 0.01 0.01  589  72  78 42.31  3.56 0.01 0.01    32   400   314  -413   542   406 8.95 0.13 0.15  42.08   3.34   1.69   127   620   442 1416  42.36   3.62   2.77   127  636   437 1399  42.24   3.50   2.51   127   634   437 1399 0.1440 0.1445 Sy1.5 
 496 DR1            2.5  8402  253  221 42.32 4.75 0.01 0.01 44.16 6.59 0.01 0.01  104   3   3 40.05  2.48 0.02 0.02 -1576    56    78  -682    51    51 8.50 0.03 0.02  40.00   2.43   0.10   295     8 < 490  490  40.89   3.32   0.02   295    8 < 503  503  40.91   3.34   0.02   295     8 < 501  503 0.0400 0.0410 Sy1   
 739 XSHOOTER       1.   1820    6   24 40.52 4.26 0.01 0.01 42.21 5.96 0.01 0.01  121   2   1 38.82  2.56 0.01 0.01   333     5     5  1166  3313  4879 6.15 0.01 0.01  39.54   3.29   0.01    73     0   273    1  39.72   3.47   0.01    73    0   272    1  40.00   3.75   0.01    73     0   272    1 0.0090 0.0092 Sy1.9 
 740 SDSS           1.   1220  116   90 41.24 3.95 0.05 0.05 43.10 5.82 0.01 0.01   84  10   9 39.56  2.28 0.01 0.01  -128   133   106    -2   262   243 6.18 0.09 0.06  40.25   2.97   0.09   105     5   213   12  41.00   3.71   0.02   105    5   211   12  40.70   3.42   0.04   105     5   211   12 0.0290 0.0294 Sy1.9 
 741 XSHOOTER       1.   4420   48   45 41.74 3.92 0.01 0.01 43.53 5.71 0.04 0.04   95   2   2 39.70  1.87 0.03 0.05  -265     9     9  -124     9     8 7.61 0.02 0.02  40.01   2.18   0.01   -95     1   405    2  40.45   2.63   0.01   -95    1   404    2  40.68   2.86   0.01   -95     1   404    2 0.0530 0.0527 Sy1   
 744 SOAR           1.   5164  402  480 42.79 4.19 0.04 0.05 43.95 5.35 0.01 0.01  462  47  54 40.62  2.02 0.01 0.01  -320   184   148  -401   313   238 8.33 0.07 0.07  40.02   1.43   2.32   246   199   364  364  40.63   2.04   0.68   246  204   358  358  40.79   2.19   0.48   246   204   359  358 0.1230 0.1239 Sy1.2 
 538 DR1            2.5  3431   18   17 42.88 5.01 0.00 0.01 44.36 6.49 0.01 0.01  253   3   4 40.98  3.10 0.01 0.01   343     5     5   151    19    17 8.01 0.01 0.01  40.58   2.70   0.04   201     7 < 490  490  41.54   3.67   0.02   201    7 < 503  503  40.97   3.10   0.05   201     7 < 501  503 0.0560 0.0567 Sy1   
 748 SDSS           1.   8297 1261 1618 42.47 4.72 0.01 0.01 43.63 5.87 0.01 0.01  432  10   7 40.19  2.44 0.01 0.01   -41   106    94    97  6605  9835 8.58 0.86 0.59 -40.00 -77.75 -40.00  -408     7   934  934  40.92   3.16   0.01  -408    7   934  934  40.83   3.08   0.01  -408     7   934  934 0.0490 0.0476 Sy1   
 167 archival_ROSAT 2.5  3965  476 2020 42.19 4.15 0.04 0.04 43.73 5.69 0.02 0.02  195  16  18 40.18  2.14 0.01 0.01  -402  1301  2020   375  2499  2047 7.76 0.38 0.44  40.52   2.49   0.75    75   106 < 535  535  41.34   3.30   0.29    75  108 < 549  549  41.09   3.05   0.52    75   108 < 547  549 0.0670 0.0673 Sy1.2 
 753 Stern_Palomar  1.   4362  456  256 42.76 5.29 0.04 0.05 43.93 6.45 0.01 0.01  463  47  52 40.71  3.24 0.01 0.01   -55   165   131    71   228   221 8.16 0.10 0.05  40.62   3.14   0.43   208    26   267   66  41.43   3.96   0.08   208   27   264   65  40.96   3.48   0.23   208    27   264   65 0.0360 0.0367 Sy1.2 
 754 SDSS           1.   4138   16   18 42.38 4.90 0.01 0.01 43.69 6.21 0.01 0.01  313   2   3 40.33  2.85 0.01 0.01   -37     5     5  -292     9     9 7.90 0.01 0.01  40.82   3.34   0.01   -15     0   380    1  41.34   3.86   0.01   -15    0   379    1  41.38   3.90   0.01   -15     0   379    1 0.0360 0.0359 Sy1.5 
 757 SDSS           1.   3182   88   72 41.93 4.09 0.01 0.01 43.65 5.81 0.01 0.01  118   2   2 39.85  2.00 0.01 0.01   -73    18    10   -55    19    25 7.42 0.03 0.02  41.02   3.18   0.01   122     0   422    1  41.51   3.66   0.01   122    0   421    1  41.55   3.71   0.01   122     0   421    1 0.0540 0.0544 Sy1.9 
 760 DR1            1.   1505  119  157 42.86 5.21 0.04 0.05 44.31 6.65 0.02 0.02  222  19  25 41.14  3.49 0.01 0.01   -32   400   370   147   964   765 7.27 0.07 0.10  41.39   3.73   0.65   128   101   531  360  42.27   4.62   0.51   128  104   531  360  41.96   4.30   0.36   128   103   531  360 0.0440 0.0444 Sy1.5 
 763 Powell_Palomar 1.   2565  259  208 43.81 4.17 0.04 0.05 45.15 5.50 0.02 0.02  306  25  32 41.95  2.31 0.01 0.01  -210    41    56    72    90   169 8.27 0.08 0.07 -40.00 -79.64 -40.00    78   207   381  381  41.64   2.00   0.84    78  212   376  376 -40.00 -79.64 -40.00    78   212   377  376 0.3600 0.3604 BZQ   
 765 DR1            1.   6274  698  710 42.99 4.94 0.06 0.05 44.51 6.46 0.01 0.01  187  35  25 40.78  2.73 0.01 0.01   164  1159  1062  -675  4128  3743 8.61 0.10 0.10 244.75 206.70   4.39   129   278   347  503  41.54   3.49   0.78   129  286   342  495  41.60   3.55   0.69   129   285   342  495 0.0680 0.0685 Sy1.2 
 769 SDSS           1.   4174  132  126 43.18 4.57 0.01 0.01 44.24 5.62 0.01 0.01  561  12  17 41.11  2.49 0.01 0.01  -178    37    27   -47    20    27 8.36 0.03 0.02 245.22 206.60   0.05    76     8   379   24  41.76   3.14   0.02    76    9   378   24  40.93   2.31   0.15    76     9   378   24 0.1260 0.1263 Sy1.2 
 770 Powell_Palomar 1.   8699  138  119 43.33 4.25 0.01 0.01 44.47 5.39 0.02 0.02  404   6   6 41.06  1.98 0.01 0.01 -1165    89    85   332    66    66 9.09 0.02 0.02  41.37   2.29   0.02    -5     4   630    9  42.27   3.19   0.01    -5    4   628    9  41.70   2.62   0.02    -5     4   628    9 0.2043 0.2043 Sy1   
 771 Stern_Palomar  1.   5268  479  766 41.29 2.85 0.04 0.04 42.27 3.84 0.30 0.30  682  64  59 39.16  0.73 0.07 0.07   119   780   625   721  1772  2310 7.52 0.26 0.15  37.98  -0.45  17.56   -93   236    59  120 -40.00 -78.43 -40.00   -93  242 < 283  283 -40.00 -78.43 -40.00   -93   241     7  283 0.1030 0.1027 Sy1.9 
 772 Stern_Palomar  1.   2153  648 1067 40.85 3.81 0.05 0.05 42.38 5.34 0.02 0.02  185  21  20 39.15  2.11 0.01 0.01  -603   313   295   -57   574   410 6.48 0.28 0.35  40.53   3.49   0.06   174    21   603   67  41.01   3.97   0.11   174   21   602   67  40.95   3.91   0.08   174    21   602   67 0.0220 0.0226 Sy1.9 
 774 Stern_Palomar  1.   3603  474  399 42.13 4.84 0.04 0.04 43.30 6.01 0.01 0.01  446  41  44 40.15  2.87 0.01 0.01   228   623   614   414   913  1035 7.64 0.11 0.09  39.99   2.70   2.19   417   161   418  487  40.92   3.63   0.45   417  165   416  485  40.16   2.88   2.23   417   164   416  485 0.0290 0.0304 Sy1.5 
 776 DR1            2.5  5496 1227 2843 42.71 4.34 0.06 0.06 44.26 5.90 0.05 0.05  178  25  22 40.55  2.18 0.05 0.04 -1914  2942  3387 -1660  2400  3433 8.34 0.24 0.30 245.41 207.04   0.79   206   282   481  528  41.60   3.23   0.84   206  289   478  525  41.75   3.38   0.58   206   288   479  525 0.0960 0.0968 Sy1.9 
 779 SDSS           1.   4979   39   32 44.09 4.76 0.01 0.01 45.19 5.86 0.01 0.01  499   4   4 41.96  2.63 0.01 0.01    50     5     5   249     7     7 9.01 0.01 0.01 245.31 205.98   0.04    93     4   398   11  42.14   2.80   0.01    93    4   397   11  40.32   0.99   0.68    93     4   397   11 0.2640 0.2644 Sy1.2 
 783 Stern_Palomar  1.   2263  214  171 41.47 4.31 0.04 0.03 43.18 6.02 0.01 0.01  120  12   9 39.64  2.49 0.01 0.01   132   132    97   189   493   576 6.86 0.10 0.06  40.06   2.90   0.23     5    44   513  131  40.35   3.20   0.31     5   45   511  131  40.60   3.45   0.11     5    45   511  131 0.0250 0.0250 Sy1.9 
 785 SDSS           1.   7797  282  262 42.09 3.55 0.01 0.01 44.14 5.60 0.01 0.01   54   1   2 39.81  1.27 0.04 0.03  -827    80    53  -459    59    51 8.31 0.03 0.03  40.64   2.10   0.02   698     4   380    8  40.80   2.26   0.02   698    4   379    8  41.01   2.48   0.01   698     4   379    8 0.1150 0.1176 Sy1.9 
 793 SDSS           1.   5779  172  139 42.54 3.93 0.01 0.01 43.95 5.34 0.01 0.01  230   4   4 40.36  1.74 0.01 0.01   735    27    37   513    17    23 8.29 0.02 0.03 244.70 206.09   0.02   -63     5   570   15  41.03   2.42   0.02   -63    6   569   15  41.15   2.54   0.02   -63     6   569   15 0.1250 0.1248 Sy1.2 
 794 Powell_Palomar 1.   3677  387  451 42.79 3.81 0.04 0.04 44.04 5.07 0.03 0.03  369  31  38 40.81  1.83 0.01 0.01   -37   178   215   674   648   789 8.02 0.11 0.09  40.78   1.81   0.20    42    28   326   72  41.00   2.02   0.20    42   29   324   72  41.29   2.31   0.10    42    29   324   72 0.1830 0.1832 Sy1   
 795 DR1            1.   3656  372  449 40.84 4.13 0.06 0.05 42.64 5.93 0.10 0.10   82  11   9 38.92  2.22 0.07 0.06    37  1412  1833   116  1233  1670 6.95 0.12 0.13  39.55   2.84   0.46   170    32   274   86  40.42   3.72   0.12   170   33   269   84  40.29   3.59   0.19   170    32   270   84 0.0150 0.0156 Sy1.5 
 797 Powell_Palomar 2.   7604  839 1100 43.57 4.93 0.07 0.06 44.64 6.00 0.01 0.01  529  91  71 41.33  2.69 0.01 0.01   -50  1083  1101   132   538   573 9.11 0.10 0.12  41.08   2.44   1.31    17   149   512  307  41.97   3.33   0.30    17  153   510  306  41.88   3.23   0.39    17   152   510  306 0.1290 0.1291 Sy1   
 801 DR1            1.   3353  282  255 42.45 4.99 0.05 0.05 43.93 6.48 0.01 0.01  220  28  24 40.50  3.05 0.01 0.01   -41   441   451  -388  4645  4021 7.75 0.08 0.07  40.04   2.59   3.12   114   801   361  911  40.59   3.14   3.19   114  821   327  825  40.92   3.47   1.38   114   819   331  825 0.0350 0.0354 Sy1   
 810 Powell_Palomar 1.   1996   23   16 42.76 4.75 0.01 0.01 44.20 6.19 0.01 0.01  235   3   2 40.96  2.95 0.01 0.01  -630     5     5  -401     5     8 7.46 0.01 0.01  40.89   2.88   0.01  -472     4   795  795  41.98   3.97   0.01  -472    4   793  793  41.93   3.92   0.01  -472     4   793  793 0.0650 0.0633 Sy1.2 
 811 Powell_Palomar 2.   2701  356 1017 42.33 4.49 0.06 0.06 43.65 5.81 0.01 0.01  285  37  39 40.36  2.52 0.01 0.01  -397   540   390   520   529   464 7.49 0.15 0.28  40.48   2.63   0.59   301    33   348   92  41.38   3.54   0.11   301   34   346   92  40.75   2.91   0.36   301    34   346   92 0.0540 0.0551 Sy1.9 
 815 Stern_Palomar  1.   4976  629  620 40.92 3.70 0.04 0.06 42.73 5.50 0.02 0.02   96   9  13 38.81  1.58 0.02 0.02  -548  1132   954  -358  2869  2553 7.27 0.13 0.11  39.53   2.31   0.46  -494    66   327  169  39.98   2.76   0.25  -494   68   325  168  39.99   2.77   0.23  -494    68   325  168 0.0270 0.0253 Sy1   
 817 SDSS           1.   2646   40   47 41.52 3.60 0.01 0.01 43.28 5.35 0.01 0.01  106   2   1 39.48  1.55 0.01 0.01   352     9    10  -864    26    36 7.03 0.02 0.02  40.63   2.71   0.01    -7     1   438    2  40.66   2.74   0.01    -7    1   437    2  41.05   3.13   0.01    -7     1   437    2 0.0591 0.0591 Sy1.9 
 833 SOAR           1.   5937  665  975 41.45 4.10 0.04 0.05 42.80 5.45 0.04 0.04  269  27  30 39.27  1.92 0.02 0.02  -164   633   579   505  1140  1211 7.71 0.10 0.14  39.95   2.60   0.14   213    23   213   36  40.39   3.04   0.07   213   24   202   34  40.14   2.80   0.13   213    23   203   34 0.0310 0.0317 Sy1.9 
 836 XSHOOTER       1.   3815  119  120 40.86 3.48 0.03 0.03 42.91 5.54 0.03 0.03   52   4   4 38.69  1.31 0.07 0.07   297    32    28 -1475   116   103 7.00 0.03 0.04  40.04   2.66   0.01    82     1   401    2  40.27   2.90   0.01    82    1   400    2  40.48   3.10   0.01    82     1   400    2 0.0320 0.0323 Sy1.9 
 841 Powell_Palomar 1.   3176  233  323 41.16 4.04 0.04 0.04 43.01 5.90 0.01 0.01   75  12   7 39.09  1.97 0.01 0.01   -27  4982  5854  2172  8807 12810 7.00 0.07 0.10  41.07   3.95   0.18   153   149   805  786  41.26   4.15   0.40   153  152   804  785  41.37   4.25   0.29   153   152   804  785 0.0240 0.0245 Sy1.9 
 846 DR1            1.   3655  345  335 43.44 5.60 0.04 0.03 44.77 6.92 0.02 0.02  318  30  24 41.41  3.57 0.01 0.01    96   368   477   235  1027   945 8.38 0.09 0.07 245.08 207.24   3.47  -198   579   640  640  42.21   4.37   1.38  -198  593   621  621  41.54   3.70   6.12  -198   592   623  621 0.0540 0.0533 Sy1.2 
 862 Stern_Palomar  1.   6367  542  756 42.53 4.42 0.06 0.06 43.68 5.57 0.01 0.01  445  57  62 40.33  2.22 0.01 0.01   137   415   326  -207  2115  1863 8.37 0.08 0.10  38.51   0.40  61.10  1000  1000   805  805  40.84   2.73   0.51  1000 1000   804  804  40.78   2.67   0.62  1000  1000   804  804 0.0725        Sy1.2 
 880 Powell_Palomar 2.   3315  425  262 43.38 4.69 0.06 0.05 44.42 5.73 0.01 0.01  602  77  70 41.36  2.67 0.01 0.01   516   215   209   651   396   361 8.26 0.12 0.08  40.83   2.13   4.16   641   903   339 2674  41.81   3.11   3.26   641  926   337 2654  41.33   2.63   5.98   641   923   337 2654 0.1370 0.1394 Sy1.5 
 883 Stern_Palomar  1.   2598  238  349 42.28 4.70 0.04 0.05 43.53 5.96 0.01 0.01  336  31  42 40.44  2.87 0.01 0.01    23   144   131   203   977   616 7.43 0.08 0.11  40.64   3.07   0.36    50    36   346  109  41.39   3.82   0.12    50   37   343  108  41.15   3.58   0.18    50    37   344  108 0.0400 0.0402 Sy1.5 
 888 Stern_Palomar  1.   3225  342  290 42.09 3.87 0.04 0.04 43.43 5.20 0.02 0.02  306  25  27 40.16  1.94 0.01 0.01  -274   502   335  -185   666   675 7.53 0.09 0.08  40.20   1.97   1.31   -60   120   396  383  40.83   2.61   0.56   -60  123   394  381  40.87   2.64   0.38   -60   123   394  381 0.0827 0.0824 Sy1   
 894 Powell_Palomar 1.   5472 1014  925 41.59 3.94 0.04 0.06 43.32 5.67 0.01 0.01  109  10  15 39.47  1.82 0.01 0.01   397  2209  2133   -66  2088  2223 7.72 0.14 0.11  40.08   2.43   1.14  -162   127   315  367  40.70   3.05   0.67  -162  130   312  364  40.68   3.03   0.54  -162   130   313  364 0.0437 0.0431 Sy1.9 
 459 DR1            2.5  2563  347  298 42.43 4.88 0.04 0.05 44.03 6.48 0.01 0.01  162  15  20 40.43  2.88 0.01 0.01  -233   359   394  -400  1004   643 7.50 0.09 0.07  40.37   2.82   1.49   197   162 < 557  557  41.13   3.58   0.42   197  166 < 571  571  40.65   3.10   1.09   197   165 < 570  571 0.0390 0.0397 Sy1   
 898 XSHOOTER       1.   2053    5    5 41.37 4.56 0.01 0.01 42.78 5.97 0.02 0.02  249   1   1 39.64  2.83 0.01 0.01   160     5     5    92     2     2 6.73 0.01 0.02  39.80   2.99   0.01    42     0   285    1  40.18   3.36   0.01    42    0   285    1  40.13   3.32   0.01    42     0   285    1 0.0170 0.0171 Sy1   
 905 Powell_Palomar 1.   4649  409  407 42.77 5.27 0.05 0.05 43.81 6.31 0.01 0.01  600  73  67 40.73  3.23 0.01 0.01  -123   231   167   587   160   173 8.23 0.08 0.07  40.54   3.04   0.37    76    56   246  135  40.95   3.44   0.25    76   57   242  133  40.85   3.35   0.27    76    57   243  133 0.0370 0.0373 Sy1   
 906 SOAR           2.   9506 4159 4270 43.58 4.78 0.05 0.05 44.72 5.92 0.01 0.01  426  47  52 41.25  2.45 0.01 0.01 -1000  3090  5231   143  3164  2599 9.31 0.44 0.30  41.46   2.66   0.89   -98    80   364  364  42.24   3.44   0.17   -98   82   358  358  41.91   3.11   0.35   -98    81   359  358 0.1524 0.1520 Sy1   
 912 Stern_Palomar  2.   6219  654 1174 43.23 4.74 0.06 0.06 44.11 5.62 0.01 0.01  834 117 113 41.05  2.56 0.01 0.01   352   912   944  1120   577   768 8.74 0.09 0.14  40.90   2.41   1.99   238   205   419  654  41.76   3.27   0.72   238  211   417  650  41.41   2.92   1.32   238   210   417  650 0.1100 0.1109 Sy1.5 
 924 Stern_Palomar  1.   1445  137  134 41.88 4.02 0.04 0.05 43.45 5.59 0.02 0.02  159  15  18 40.26  2.40 0.01 0.01   -91   180   203  -142   753   798 6.69 0.09 0.08  40.28   2.42   1.04    11    80   375  264  41.11   3.25   0.35    11   82   373  262  40.87   3.02   0.37    11    82   373  262 0.0550 0.0550 Sy1.2 
 925 Powell_Palomar 1.   2083  219  197 42.51 4.53 0.04 0.05 43.68 5.70 0.01 0.01  464  38  50 40.73  2.75 0.01 0.01  -128    83    88   -58   379   406 7.37 0.09 0.09  40.48   2.50   0.61  -245    61   676  210  41.81   3.82   0.23  -245   62   675  210  41.32   3.34   0.49  -245    62   675  210 0.0630 0.0621 Sy1.2 
 105 archival_ROSAT 2.   4483  449  531 43.35 4.40 0.04 0.05 44.55 5.60 0.08 0.08  397  37  48 41.22  2.27 0.03 0.02   -78   693   686  1695  2371  2560 8.51 0.12 0.31  41.68   2.73   0.63    -7   147 < 624  624  42.30   3.36   0.30    -7  151 < 640  640  41.34   2.39   2.71    -7   151 < 638  640 0.1780 0.1780 Sy1.5 
 948 Powell_Palomar 1.   2568  244  239 42.53 5.08 0.05 0.04 43.89 6.44 0.03 0.03  246  30  24 40.69  3.24 0.01 0.01  -493   231   156  -399   142   127 7.56 0.09 0.08  40.07   2.62   1.78  -364    96   436  436  41.02   3.57   0.50  -364   99   434  434  41.03   3.58   0.31  -364    98   434  434 0.0350 0.0337 Sy1.2 
 950 DR1            1.   8279 1213 1206 43.01 4.81 0.05 0.06 44.13 5.93 0.05 0.05  413  49  69 40.71  2.51 0.02 0.02 -1343  2358  3042 -1317  2079  2468 8.87 0.11 0.11 -40.00 -78.20 -40.00   290  1744    91 1315  40.92   2.72   4.75   290 1789    41  596 -40.00 -78.20 -40.00   290  1783    50  596 0.0800 0.0810 Sy1.2 
 967 Powell_Palomar 1.   4862  787 1168 44.98 5.53 0.04 0.06 46.13 6.68 0.01 0.01  398  42  51 42.91  3.46 0.01 0.01   544  1876  1362   929  1770  1349 9.48 0.13 0.16  42.77   3.32   3.29   -51   674   381  381  43.24   3.79   1.93   -51  692   376  376  42.62   3.17   6.77   -51   690   377  376 0.2970 0.2968 Sy1.2 
 971 Powell_Palomar 1.   2746  270  256 42.20 4.16 0.05 0.04 43.88 5.84 0.01 0.01  130  16  13 40.14  2.10 0.01 0.01  -393   441   476  -387  1180   936 7.44 0.09 0.08  40.92   2.88   0.25  -270    23   361   76  41.59   3.55   0.10  -270   24   358   75  41.42   3.39   0.11  -270    24   359   75 0.0670 0.0660 Sy1.9 
 981 Stern_Palomar  2.   7371 1041 2694 41.15 4.24 0.06 0.03 42.79 5.88 0.01 0.01  146  19  12 38.90  1.99 0.02 0.02  -201  3240  3349  -851  3575  3713 7.75 0.21 0.54  39.27   2.36   1.23    55   208   444  436  39.54   2.63   0.75    55  213   442  434  39.72   2.81   0.49    55   213   442  434 0.0190 0.0192 Sy1.9 
 984 Powell_Palomar 1.   5900 1121 1655 43.06 5.17 0.04 0.06 44.08 6.19 0.01 0.01  594  61  87 40.90  3.01 0.01 0.01 -1064  1486  1319  -811   867   757 8.60 0.16 0.18  40.79   2.90   2.75    24   775   724 1201  41.61   3.72   1.70    24  795   723 1199  41.63   3.74   0.91    24   793   723 1199 0.0570 0.0571 Sy1.2 
 986 XSHOOTER       2.   2198    3    3 41.46 4.50 0.01 0.01 43.01 6.05 0.14 0.14  165   4   5 39.65  2.69 0.06 0.05    50     5     5  -559    54    42 6.83 0.10 0.09  40.34   3.38   0.01     8     0   507    1  41.16   4.20   0.01     8    0   506    1  40.94   3.99   0.01     8     0   506    1 0.0200 0.0200 Sy1.9 
 988 duPont_dr2     1.   2465  236  417 40.37 3.79 0.06 0.07 42.72 6.14 0.07 0.07   26   4   4 38.63  2.05 0.17 0.10   119  1687  2519   312  1691  2202 6.33 0.10 0.16  40.13   3.55   0.23    59   105   527  248  40.48   3.90   0.47    59  108   520  245  40.50   3.92   0.38    59   108   521  245 0.0130 0.0132 Sy1.9 
 994 Powell_Palomar 2.  11426 1340 1070 42.90 5.02 0.03 0.04 43.77 5.89 0.01 0.01  771  63  68 40.53  2.65 0.01 0.01 -2823   383   614 -1083   362   493 9.10 0.11 0.08  40.70   2.82   0.42  -233    50   548  103  41.57   3.70   0.08  -233   51   547  102  41.18   3.31   0.19  -233    51   547  102 0.0560 0.0552 Sy1.5 
 995 SOAR           1.   3052  320  271 41.83 5.19 0.05 0.04 43.07 6.43 0.01 0.01  359  40  35 39.92  3.27 0.01 0.01  -155    51    69  -209   143   231 7.33 0.10 0.07  40.07   3.43   0.20    18    18   279   41  40.78   4.13   0.07    18   18   270   40  40.56   3.92   0.09    18    18   271   40 0.0140 0.0141 Sy1.5 
1000 Powell_Palomar 2.5  6926 2766 3551 42.89 3.91 0.04 0.05 44.11 5.13 0.02 0.02  371  38  39 40.70  1.72 0.01 0.01  1174  4305  2414   417  2191  2577 8.64 0.50 0.43  41.48   2.50   0.41   -25    62   210  103  42.06   3.09   0.18   -25   63   200   98  41.70   2.72   0.41   -25    63   201   98 0.1831 0.1830 Sy1   
1001 Stern_Palomar  1.   5969  784 1403 43.70 4.52 0.06 0.05 45.07 5.89 0.02 0.02  271  38  29 41.53  2.35 0.01 0.01  -480   856   795   464   243   319 8.96 0.13 0.18  41.35   2.18   1.05    68    67   551  219  42.53   3.36   0.22    68   69   547  218  42.10   2.92   0.52    68    69   548  218 0.2254 0.2257 Sy1   
1002 SOAR           1.   4991  606  394 42.92 4.79 0.05 0.05 44.14 6.01 0.01 0.01  381  43  46 40.82  2.69 0.01 0.01   -18   800  1181   -12  2581  1821 8.37 0.12 0.06  40.45   2.32   5.89    18   889   193 1364  40.87   2.75   3.31    18  912   180 1277  40.85   2.72   3.38    18   909   182 1277 0.0740 0.0741 Sy1   
1007 Powell_Palomar 2.   6816 1024  953 41.65 3.76 0.04 0.04 43.70 5.81 0.01 0.01   57   5   6 39.34  1.45 0.06 0.05 -1809  5232  4224 -2560  9213  8618 7.95 0.15 0.12  40.31   2.42   1.15    45   707   650 1551  40.16   2.27   2.26    45  725   648 1548  40.20   2.31   2.18    45   723   649 1548 0.0570 0.0572 Sy1.9 
1009 SOAR           2.   4056    9   60 41.40 4.14 0.01 0.01 43.14 5.88 0.01 0.01  114   1   0 39.39  2.13 0.01 0.01   356     5     5  -122  2077  2165 7.35 0.01 0.01  39.21   1.95   0.01   105     1   822  822  40.69   3.42   0.01   105    1   822  822  40.55   3.28   0.01   105     1   822  822 0.0283 0.0286 Sy1   
1013 Powell_Palomar 1.   3819  312  414 43.55 5.30 0.06 0.05 44.64 6.40 0.01 0.01  511  65  53 41.57  3.33 0.01 0.01   -82   348   345  -251   693   497 8.47 0.08 0.08  40.96   2.72   1.65   127   157   517  457  42.05   3.81   0.36   127  161   515  456  41.46   3.22   1.37   127   161   515  456 0.0840 0.0845 Sy1.2 
1015 duPont_dr2     1.   2554  264  585 42.53 4.65 0.04 0.05 43.61 5.74 0.03 0.03  523  51  66 40.71  2.84 0.01 0.01   -23   438   381   313   369   409 7.56 0.10 0.18  40.24   2.37   1.26    52   152   457  438  41.41   3.54   0.53    52  156   449  430  40.65   2.78   2.09    52   155   450  430 0.0560 0.0562 Sy1   
1016 XSHOOTER       1.   3946    5    5 42.38 4.76 0.01 0.01 43.59 5.98 0.01 0.01  412   1   1 40.34  2.72 0.01 0.01 -1064     5     5  -721     9    10 7.86 0.01 0.01  40.21   2.59   0.01    35     1   448    2  41.22   3.61   0.01    35    1   448    2  40.93   3.32   0.01    35     1   448    2 0.0420 0.0421 Sy1   
1021 Stern_Palomar  1.   2688  202  184 41.76 4.53 0.04 0.04 42.95 5.72 0.01 0.01  413  36  37 39.91  2.69 0.01 0.01   356    48    67   328   162   259 7.18 0.06 0.06  39.65   2.43   0.43   203    31   303   91  40.40   3.18   0.10   203   32   300   90  40.08   2.86   0.19   203    32   300   90 0.0270 0.0277 Sy1   
1031 DR1            2.5  7562  445  677 42.10 3.22 0.03 0.03 43.64 4.76 0.08 0.08  210  30  23 39.80  0.92 0.09 0.11   -46   125   142  -683  7819  7131 8.29 0.09 0.08  40.48   1.60   0.04   231    11   300   12  41.24   2.36   0.02   231   11   279   11  40.82   1.94   0.04   231    11   281   11 0.1660 0.1669 Sy1   
1032 SOAR           1.   4668  351  382 42.53 5.05 0.05 0.05 43.70 6.23 0.01 0.01  437  47  45 40.45  2.97 0.01 0.01   -64   365   222    66   543   646 8.10 0.07 0.07  38.94   1.46  27.40    37   232   768  768  41.30   3.82   0.30    37  238   765  765  40.91   3.43   0.74    37   237   766  765 0.0360 0.0361 Sy1.2 
1036 Stern_Palomar  1.   5983  660  855 42.50 4.46 0.05 0.05 43.66 5.61 0.01 0.01  432  49  48 40.38  2.34 0.01 0.01 -1243   479   355  -127   283   393 8.30 0.11 0.12  40.47   2.43   0.57   -71   155   523  292  41.16   3.12   0.33   -71  159   521  292  41.05   3.00   0.34   -71   158   522  292 0.0676 0.0673 Sy1   
1038 Powell_Palomar 1.   2390  246  260 44.26 4.79 0.03 0.06 45.29 5.82 0.01 0.01  576  39  82 42.42  2.96 0.01 0.01   110   158   203   -85   385   355 8.45 0.10 0.09  41.68   2.21   3.41    23   250   213  473  42.46   2.99   0.81    23  256   203  452  42.02   2.55   2.16    23   255   205  452 0.3020 0.3021 BZQ   
1040 Stern_Palomar  1.   4989  618  427 42.53 4.57 0.06 0.04 43.56 5.60 0.02 0.02  573  73  48 40.43  2.47 0.01 0.01  -283   270   237  -325   635   500 8.16 0.12 0.07  40.03   2.06   2.94   450    31   805  805  42.06   4.09   0.03   450   32   804  804  41.00   3.04   0.40   450    32   804  804 0.0620 0.0636 Sy1.5 
1041 Stern_Palomar  1.   3651  343  367 43.34 5.45 0.04 0.05 44.54 6.65 0.01 0.01  427  45  47 41.36  3.47 0.01 0.01   471   289   237   573   601   720 8.32 0.08 0.08  40.62   2.73   6.57   294   360   614  887  41.92   4.03   0.79   294  369   613  885  41.29   3.40   3.10   294   368   613  885 0.0570 0.0580 Sy1.2 
1042 Powell_Palomar 1.   1189  120  148 41.55 5.20 0.04 0.05 43.02 6.67 0.03 0.03  224  20  27 39.99  3.65 0.01 0.01    55    27    32    68   149   157 6.33 0.09 0.11  40.13   3.78   0.12    72    17   488   63  41.03   4.68   0.14    72   17   486   63  40.73   4.38   0.07    72    17   486   63 0.0100 0.0102 Sy1.5 
1043 SOAR           1.   3139  365  368 41.96 4.39 0.04 0.04 43.25 5.68 0.01 0.01  330  33  30 40.02  2.44 0.01 0.01  -151  1456  1017   228  1716  1614 7.43 0.11 0.09  39.85   2.28   2.80    47   309   539  806  40.96   3.39   0.75    47  317   534  800  40.50   2.92   2.07    47   316   535  800 0.0400 0.0402 Sy1.2 
1045 SOAR           1.   4388  458  507 42.62 4.82 0.05 0.04 44.03 6.22 0.01 0.01  247  27  23 40.55  2.74 0.01 0.01   132   181   180   204   317   491 8.09 0.09 0.09  40.79   2.99   0.29   245    32   283   66  41.53   3.73   0.09   245   33   274   64  41.27   3.46   0.15   245    33   275   64 0.0520 0.0529 Sy1.2 
1046 XSHOOTER       1.   3286   11   10 40.90 5.16 0.01 0.01 42.26 6.51 0.01 0.01  294   2   3 38.95  3.21 0.01 0.01  -206     5     5  -307    10     7 6.89 0.01 0.01  38.93   3.19   0.01  -146     0   163    1  39.16   3.42   0.01  -146    0   162    1  39.52   3.78   0.01  -146     0   162    1 0.0050 0.0045 Sy1.5 
1060 Stern_Palomar  1.   5168 1489 1798 40.95 3.44 0.07 0.06 42.98 5.48 0.02 0.02   59  10   8 38.85  1.35 0.04 0.04 -1014  1176  1454   -97   992  1019 7.32 0.24 0.22  39.55   2.05   0.58    49    37   391  103  40.46   2.96   0.14    49   38   389  103  40.35   2.85   0.11    49    37   389  103 0.0370 0.0372 Sy1.9 
1063 DR1            1.   2015  127  120 41.72 4.57 0.03 0.04 42.92 5.77 0.01 0.01  372  29  34 39.97  2.81 0.01 0.01   274    32    19   268    77    70 6.90 0.05 0.05 243.42 206.27   0.37   308    58   917  917  40.71   3.56   0.16   308   60   916  916 -40.00 -77.15 -40.00   308    60   916  916 0.0250 0.0261 Sy1.2 
 243 archival_ROSAT 1.   4217  594 1245 42.87 4.57 0.04 0.05 44.01 5.71 0.02 0.02  424  42  48 40.88  2.57 0.01 0.01   703   761   702   133   555   331 8.19 0.13 0.22  40.95   2.64   0.29    48    54 < 669  669  41.92   3.61   0.18    48   56 < 686  686  41.11   2.80   1.01    48    55 < 684  686 0.0900 0.0902 Sy1   
1075 XSHOOTER       1.   2935   36   28 42.03 3.32 0.01 0.01 43.50 4.80 0.02 0.02  213   3   3 40.17  1.46 0.01 0.01  -224    14    14   128     8     6 7.40 0.02 0.02  38.19  -0.51 102.75   140   256   301  676  40.25   1.55   1.10   140  263   301  675  39.77   1.07   3.18   140   262   301  675 0.1374 0.1379 Sy1.9 
1079 XSHOOTER       2.   7574   12    8 43.42 4.89 0.01 0.01 44.49 5.97 0.01 0.01  510   1   1 41.16  2.63 0.01 0.01  -859     5     5   153     2     4 9.02 0.01 0.01  41.14   2.61   1.68    42    65   695  141  42.77   4.25   0.09    42   67   695  141  42.41   3.89   0.21    42    67   695  141 0.1140 0.1142 Sy1   
1082 Stern_Palomar  2.   3922  441  525 43.08 4.15 0.05 0.05 44.20 5.28 0.02 0.02  378  49  48 40.90  1.97 0.01 0.01   114   914   816   772  1402  1373 8.24 0.11 0.10  41.47   2.55   0.65   114    91   348  257  41.96   3.04   0.32   114   93   346  255  41.59   2.67   0.63   114    93   346  255 0.1730 0.1734 BZQ   
1084 Stern_Palomar  1.   2616  274  249 42.24 4.51 0.05 0.05 43.53 5.80 0.01 0.01  322  37  34 40.38  2.64 0.01 0.01    32   215   185   259  1201   999 7.42 0.10 0.08  40.81   3.07   0.37    36    67   438  188  41.16   3.43   0.31    36   69   436  187  41.14   3.40   0.24    36    69   436  187 0.0480 0.0481 Sy1.5 
1088 Powell_Palomar 1.   8151  926 1202 44.25 5.81 0.04 0.07 45.38 6.94 0.01 0.01  494  48  75 41.97  3.53 0.01 0.01   242  1236  1229   180   619   741 9.54 0.09 0.11  40.58   2.13  29.94   -11  1643   805 4467  40.97   2.53  18.75   -11 1685   804 4461  41.43   2.99   6.38   -11  1680   804 4461 0.1040 0.1040 Sy1   
1089 Powell_Palomar 1.   2119  197  247 42.84 5.07 0.05 0.05 44.15 6.38 0.01 0.01  328  37  38 41.08  3.31 0.01 0.01   -82   450   496  -148   842  1066 7.56 0.09 0.10  40.56   2.79   4.58  -384   915   697 2716  41.69   3.91   2.97  -384  939   696 2711  41.28   3.51   5.90  -384   936   696 2711 0.0500 0.0487 Sy1.2 
1090 Powell_Palomar 1.   3578  338  372 43.02 5.59 0.05 0.05 44.11 6.68 0.01 0.01  549  58  61 41.04  3.62 0.01 0.01  -242   961   843   -19  1767  1946 8.13 0.09 0.09  40.62   3.19   4.82   109   377   700  770  41.96   4.53   0.58   109  386   699  769  41.67   4.24   1.12   109   385   699  769 0.0340 0.0344 Sy1.2 
 410 Rojas_2017     2.5  4370  267  258 43.32 5.17 0.04 0.04 44.54 6.38 0.04 0.04  363  34  37 41.44  3.29 0.01 0.01   242   313   342   121  1003   934 8.47 0.08 0.08  40.96   2.81   4.58    36   614 < 669  669 -40.00 -78.15 -40.00    36  630 < 686  686  41.63   3.48   1.30    36   628 < 684  686 0.0760 0.0761 Sy1   
1099 Powell_Palomar 1.   3300  309  281 42.41 5.22 0.04 0.03 43.73 6.55 0.01 0.01  329  35  22 40.44  3.25 0.01 0.01   233   298   233    51   578   545 7.72 0.08 0.07  40.10   2.91   1.52   261   154   805  786  41.48   4.29   0.29   261  158   804  785  41.16   3.97   0.52   261   157   804  785 0.0260 0.0269 Sy1.2 
1100 Powell_Palomar 1.   4044  293  289 43.39 4.32 0.03 0.04 44.57 5.50 0.01 0.01  473  33  43 41.36  2.29 0.01 0.01  -114   308   311  -220   513   534 8.44 0.07 0.05  41.51   2.44   0.52  -191    96   654  247  42.46   3.39   0.22  -191   98   651  246  42.05   2.98   0.53  -191    98   651  246 0.2020 0.2012 Sy1   
1102 Stern_Palomar  2.5  4506  626  618 42.71 4.47 0.03 0.06 43.83 5.58 0.01 0.01  451  35  64 40.62  2.38 0.01 0.01   955   475   434   -15   396   286 8.16 0.10 0.09  40.73   2.49   0.43   155    63   503  182  41.39   3.14   0.22   155   65   501  182  41.20   2.95   0.29   155    65   501  182 0.0840 0.0846 Sy1.2 
1106 Stern_Palomar  2.   3728  418 1639 42.20 4.43 0.05 0.04 43.51 5.74 0.01 0.01  283  31  26 40.21  2.43 0.01 0.01  1096  1031  1112   569  1051   929 7.71 0.10 0.31  40.33   2.56   0.98   204   157   398  414  40.78   3.01   0.61   204  161   396  412  40.56   2.78   0.85   204   160   397  412 0.0500 0.0507 Sy1.5 
1110 DR1            1.   2346  219  199 43.24 6.54 0.04 0.05 44.54 7.84 0.02 0.02  380  35  47 41.42  4.72 0.01 0.01   174   228   199   263   806   610 7.87 0.08 0.08 244.91 208.20   2.15   137    81   719  349  42.64   5.94   0.35   137   83   719  349  41.65   4.94   2.33   137    83   719  349 0.0150 0.0155 Sy1.2 
1111 Powell_Palomar 1.   1777  192  184 42.37 5.73 0.04 0.06 43.59 6.95 0.02 0.02  378  39  49 40.69  4.05 0.01 0.01   347    69    87   315   309   437 7.15 0.10 0.09  40.03   3.39   1.44   283    83   498  300  41.38   4.73   0.26   283   86   497  299  39.55   2.91  13.60   283    85   497  299 0.0140 0.0150 Sy1   
1114 duPont_dr2     1.   5892  538  557 41.88 4.59 0.04 0.06 42.96 5.68 0.14 0.14  508  48  66 39.71  2.43 0.03 0.04    46   131   177    47   465   538 7.95 0.13 0.10  40.06   2.77   0.21   257    25   301   38  40.89   3.61   0.05   257   25   288   36  40.34   3.06   0.17   257    25   289   36 0.0290 0.0299 Sy1   
1116 DR1            1.   1834  165  142 42.50 4.47 0.04 0.05 43.85 5.82 0.01 0.01  276  23  29 40.75  2.72 0.01 0.01  -251    50    42   -57    82   108 7.25 0.08 0.06  41.07   3.04   0.08   -43     9   266   21  41.48   3.44   0.05   -43    9   261   21  41.57   3.54   0.03   -43     9   262   21 0.0670 0.0668 Sy1.9 
1117 DR1            1.   3135   18   19 41.63 4.47 0.01 0.01 43.09 5.94 0.01 0.01  209   2   2 39.69  2.54 0.01 0.01   393     5     5   237     4     4 7.24 0.01 0.01  39.79   2.64   0.01   326     1   300    2  40.39   3.24   0.01   326    1   290    2  40.30   3.15   0.01   326     1   291    2 0.0250 0.0261 Sy1.5 
1118 SOAR           1.   3294  341  247 41.82 3.91 0.04 0.05 43.11 5.20 0.02 0.02  338  29  39 39.85  1.94 0.01 0.01   233    97   110   448   210   202 7.39 0.09 0.07  39.46   1.55   0.78   156    82   768  768  40.76   2.85   0.20   156   84   765  765  40.17   2.26   0.65   156    84   766  765 0.0580 0.0585 Sy1.2 
1119 archival_ROSAT 1.   2643  376  592 42.50 4.42 0.04 0.05 43.87 5.80 0.03 0.03  269  22  28 40.64  2.57 0.01 0.01  -717   332   341  -175   231   267 7.57 0.13 0.19  40.95   2.87   0.28    94    82   485   87  41.96   3.88   0.14    94   84   470   84  41.67   3.59   0.18    94    84   472   84 0.0700 0.0703 Sy1   
1120 Powell_Palomar 2.   9687 1210 3585 43.81 4.75 0.05 0.05 44.86 5.80 0.01 0.01  505  50  52 41.45  2.39 0.01 0.01   206  2872  2669  -160  2522  2580 9.45 0.13 0.29 -40.00 -79.06 -40.00    25    38   516   95  42.58   3.52   0.07    25   39   515   94  42.06   3.00   0.25    25    39   515   94 0.2000 0.2001 Sy1.5 
1121 Powell_Palomar 1.   3154  256  381 42.19 5.07 0.05 0.05 43.56 6.44 0.01 0.01  265  28  30 40.23  3.12 0.01 0.01   265   223   213   550  1291   954 7.56 0.08 0.10  40.44   3.32   0.77    40   164   407  525  41.08   3.96   0.64    40  169   405  523  40.98   3.87   0.65    40   168   405  523 0.0240 0.0241 Sy1.5 
1122 Powell_Palomar 1.   2466  252  173 43.47 4.94 0.04 0.04 44.61 6.08 0.03 0.03  502  48  47 41.62  3.09 0.01 0.01    82   105   129   362   532   343 8.04 0.09 0.07  40.39   1.86   8.66    56   190   345  527  41.80   3.28   0.61    56  194   340  518  41.17   2.65   2.09    56   194   340  518 0.1140 0.1142 Sy1.2 
1125 Stern_Palomar  1.   3903  328  411 43.32 4.22 0.05 0.05 44.46 5.35 0.01 0.01  465  57  55 41.30  2.20 0.01 0.01 -1211   414   355 -1171   296   279 8.37 0.07 0.10  40.52   1.41   5.49    41   131   290  258 -40.00 -79.10 -40.00    41  134   283  252 -40.00 -79.10 -40.00    41   134   284  252 0.2090 0.2092 Sy1   
 476 DR1            2.   1635  224  164 41.89 2.60 0.07 0.07 43.73 4.44 0.15 0.15   85  13  14 40.27  0.99 0.08 0.08   169   235   244   168   236   245 6.81 0.15 0.14  41.11   1.82   0.23    45   146 < 669  669  41.06   1.78   0.79    45  149 < 686  686  41.04   1.75   0.64    45   149 < 684  686 0.2520 0.2522 Sy1.9 
1128 SOAR           2.5  5541  410  566 43.06 4.22 0.04 0.05 44.18 5.35 0.02 0.02  489  49  53 41.03  2.19 0.01 0.01  -301   588   719   -55   969   996 8.54 0.09 0.12  40.81   1.98   3.09   -58   246   354  561  41.55   2.72   0.75   -58  252   347  551  40.31   1.48  12.29   -58   251   348  551 0.1580 0.1578 Sy1.5 
 692 DR1            1.   2941  189  282 45.08 8.57 0.04 0.04 46.35 9.84 0.13 0.13  540  83 148 43.08  6.58 0.05 0.04   475   480   353   788  4282  5743 9.09 0.12 0.12  42.30   5.79  12.70    38   466 < 669  669  42.96   6.45   5.98    38  478 < 686  686 -40.00 -76.51 -40.00    38   476 < 684  686 0.0120 0.0121 Sy1.9 
1131 duPont_dr2     1.   3979  505  368 41.49 4.24 0.04 0.05 43.32 6.06 0.10 0.10   92  15  10 39.39  2.13 0.12 0.13   169  2437  3157  -915 12214 11989 7.38 0.13 0.09  40.45   3.20   0.88    28   316   533  693  40.70   3.44   1.60    28  324   526  684  40.99   3.73   0.78    28   323   526  684 0.0280 0.0281 Sy1.9 
1132 SOAR           2.   2456  241  169 43.91 4.97 0.04 0.04 45.03 6.09 0.01 0.01  503  44  50 42.04  3.11 0.01 0.01    55    46    37    -4    74    66 8.28 0.09 0.06  41.43   2.49   0.83    53    26   359   71  42.77   3.84   0.08    53   26   352   70 -40.00 -78.94 -40.00    53    26   353   70 0.1760 0.1762 Sy1.2 
1133 duPont_dr2     1.   1890  203  221 41.57 4.39 0.05 0.04 43.24 6.05 0.10 0.10  129  14  13 39.86  2.67 0.04 0.05   292  1162   843   126  2379  2637 6.76 0.12 0.14  40.79   3.60   0.35   172    65   205  105  41.33   4.14   0.26   172   66   185   95  41.21   4.02   0.33   172    66   187   95 0.0260 0.0266 Sy1.9 
1137 Powell_Palomar 1.   3348  330  339 44.32 4.88 0.03 0.05 45.36 5.92 0.02 0.02  552  41  59 42.36  2.92 0.01 0.01   411   242   229   662   566   596 8.78 0.09 0.09  41.01   1.57  19.63    67   469   381  381  42.38   2.94   1.15    67  481   376  376 -40.00 -79.44 -40.00    67   479   377  376 0.2950 0.2953 BZQ   
 746 DR1            2.5  6142  732 3203 42.48 5.62 0.05 0.05 44.42 7.56 0.04 0.04   79   9   8 40.26  3.40 0.08 0.10   288  7522 10214  -166  8023  8496 8.31 0.47 0.60  40.56   3.70  14.71    20  1119 < 669  669  41.40   4.54   5.23    20 1148 < 686  686  41.21   4.35   6.52    20  1144 < 684  686 0.0180 0.0181 Sy1.9 
1141 duPont_dr2     1.   3317  336  369 41.82 4.74 0.06 0.05 43.37 6.29 0.01 0.01  186  25  22 39.89  2.81 0.01 0.01    91   817   866    75  2717  2875 7.40 0.10 0.09 -40.00 -77.08 -40.00    46   721   195 1094  40.12   3.04   3.46    46  740   174  975  40.30   3.22   1.97    46   738   176  975 0.0230 0.0232 Sy1   
1142 duPont_dr2     1.   2312  355 1105 40.61 4.87 0.04 0.05 42.67 6.93 0.07 0.07   54   5   7 38.76  3.01 0.11 0.08   123  1216  1154   122  1434  1696 6.41 0.35 0.39  39.57   3.82   0.68    83   234   422  438  39.57   3.82   3.46    83  240   412  428  39.96   4.21   0.52    83   239   414  428 0.0050 0.0053 Sy1.9 
1143 Powell_Palomar 2.   4381  378  417 42.19 4.11 0.04 0.06 43.72 5.65 0.02 0.02  195  19  25 40.15  2.07 0.01 0.01  -119   365   377  -312  1784  1681 7.85 0.08 0.08 -40.00 -78.08 -40.00   914   195   259  411  40.51   2.43   0.62   914  200   256  406 -40.00 -78.08 -40.00   914   200   256  406 0.0700 0.0733 BZQ   
1146 XSHOOTER       2.   3953    4    3 43.05 4.98 0.01 0.01 44.22 6.15 0.01 0.01  457   1   1 41.02  2.94 0.01 0.01 -1215     5     5 -1162     1     1 8.23 0.01 0.01 -40.00 -78.08 -40.00 -1401   221   819  468  41.79   3.72   0.50 -1401  227   819  468 -40.00 -78.08 -40.00 -1401   226   819  468 0.0700 0.0650 Sy1   
1149 Powell_Palomar 1.   7805 1092 3201 42.61 4.36 0.03 0.05 44.00 5.75 0.01 0.01  245  20  25 40.36  2.11 0.01 0.01  -708  6314  7452   -92  4935  5758 8.60 0.14 0.31  40.84   2.59   0.21   -71    21   326   51  41.53   3.27   0.06   -71   22   324   51  41.41   3.15   0.08   -71    22   324   51 0.0850 0.0847 BZQ   
1150 XSHOOTER       2.   5649   29   20 41.39 4.11 0.01 0.01 43.11 5.82 0.01 0.01  119   1   1 39.23  1.95 0.01 0.01   160     5     5    34    14    14 7.64 0.01 0.01  40.00   2.72   0.20   229    34   295   96  40.84   3.56   0.08   229   35   294   96  40.54   3.25   0.18   229    35   295   96 0.0290 0.0298 Sy1.9 
1152 Stern_Palomar  1.   3745  592  446 40.64 3.64 0.05 0.05 42.67 5.67 0.02 0.02   60   7   7 38.52  1.52 0.04 0.03   201  2093  1644   278  4617  4089 6.86 0.16 0.10  39.30   2.30   1.06    90   118   366  321  39.38   2.38   1.39    90  121   364  319  39.93   2.93   0.30    90   120   364  319 0.0210 0.0213 Sy1.9 
1153 Powell_Palomar 2.   5775 1892 2405 42.57 4.05 0.04 0.04 43.68 5.16 0.08 0.08  542  57  53 40.47  1.95 0.02 0.02  1160  1095  1182   313   991   525 8.31 0.36 0.33  40.73   2.21   0.26  -294    48   374  128  41.27   2.75   0.14  -294   49   372  127  41.01   2.49   0.26  -294    49   372  127 0.1130 0.1119 Sy1.2 
 750 DR1            1.   1712  145  191 42.10 5.34 0.03 0.04 44.22 7.46 0.01 0.01   57   5   6 40.35  3.59 0.02 0.01   169   317   403   675  2119  2306 6.96 0.08 0.09  40.43   3.67   1.35    82   251 < 669  669  41.27   4.51   0.87    82  257 < 686  686  40.41   3.65   4.55    82   257 < 684  686 0.0160 0.0163 Sy1.5 
1161 Powell_Palomar 1.   2304  294  300 41.91 4.80 0.04 0.05 43.23 6.11 0.01 0.01  326  28  39 40.02  2.90 0.01 0.01  -192   547   393   211   665   926 7.13 0.12 0.14  40.84   3.73   0.22   -28    48   387  137  41.29   4.18   0.20   -28   49   385  136  41.15   4.03   0.19   -28    49   385  136 0.0240 0.0239 Sy1.9 
1162 Stern_Palomar  1.   2223  265  229 41.28 4.13 0.03 0.04 42.91 5.76 0.01 0.01  150  12  15 39.48  2.32 0.01 0.01   123   140   182    55   389   550 6.75 0.10 0.09  39.84   2.69   0.28    33    24   320   71  40.44   3.28   0.11    33   25   318   71  40.44   3.29   0.09    33    24   318   71 0.0250 0.0251 Sy1.5 
1166 duPont_dr2     1.   3229  344  275 43.46 5.04 0.04 0.04 44.56 6.14 0.04 0.04  707 142  92 41.48  3.06 0.01 0.01  -100   218   181  1508  4022  6327 8.28 0.11 0.07  40.38   1.96   9.48   -37    84   306  164  42.40   3.97   0.19   -37   86   293  157  41.86   3.44   0.64   -37    85   294  157 0.1019 0.1018 Sy1.5 
1167 XSHOOTER       2.5  6921   26   22 42.15 3.89 0.01 0.01 43.40 5.13 0.07 0.07  321   1   2 40.06  1.80 0.02 0.03   233     5     5  -239    15    12 8.24 0.05 0.04  40.65   2.38   0.01  -120     2   763  467  40.73   2.47   0.01  -120    2   763  467  40.02   1.75   0.03  -120     2   763  467 0.0860 0.0856 Sy1.9 
1168 SDSS           1.   4006   14   14 42.03 4.04 0.01 0.01 43.19 5.19 0.01 0.01  401   4   5 40.03  2.04 0.01 0.01   320     5     5   318    17    13 7.69 0.01 0.01  39.66   1.67   0.02   291     1   203    4  40.40   2.41   0.01   291    1   201    3  39.75   1.76   0.02   291     1   201    3 0.0640 0.0650 Sy1.5 
1172 Powell_Palomar 1.   3327  332  314 43.52 5.52 0.04 0.05 44.41 6.41 0.01 0.01  855  84 104 41.52  3.53 0.01 0.01  -270   149   212  -384   280   261 8.34 0.10 0.08  41.06   3.07   1.83  -138   300   436  436  41.57   3.58   1.04  -138  308   434  434 -40.00 -77.99 -40.00  -138   307   434  434 0.0640 0.0635 Sy1.2 
1176 Powell_Palomar 1.   1664  124  130 42.78 4.75 0.04 0.04 43.95 5.93 0.01 0.01  445  43  37 41.08  3.06 0.01 0.01  -155    28    23  -319    75    77 7.31 0.07 0.06  40.52   2.50   0.55  -210    25   320   73  41.60   3.57   0.09  -210   25   317   72 -40.00 -78.02 -40.00  -210    25   317   72 0.0660 0.0653 Sy1.2 
1177 Powell_Palomar 2.   6874  647  961 40.48 3.67 0.05 0.04 42.97 6.16 0.01 0.01   19   3   2 38.14  1.33 0.11 0.11 -2572  4511  4269   488  9109  9046 7.31 0.11 0.85  39.48   2.67   0.73   -30   168   436  436  39.45   2.64   0.91   -30  172   434  434  39.80   2.99   0.40   -30   172   434  434 0.0170 0.0169 Sy1.9 
1178 Powell_Palomar 1.   1962  174  152 42.44 5.01 0.04 0.04 43.68 6.26 0.01 0.01  383  39  37 40.71  3.28 0.01 0.01    18    92    91    86   191   218 7.27 0.08 0.06  40.60   3.17   0.35  -163    22   389   71  41.75   4.32   0.06  -163   23   387   70  40.97   3.54   0.36  -163    23   387   70 0.0340 0.0334 Sy1.5 
1182 DR1            1.   2670  257  258 42.31 5.55 0.04 0.04 43.78 7.02 0.01 0.01  237  25  22 40.42  3.66 0.01 0.01   219   159   126   594   748   849 7.48 0.09 0.08  40.87   4.11   0.18   131    10   171   18  41.76   5.00   0.04   131   10   162   17  41.57   4.81   0.05   131    10   163   17 0.0160 0.0164 Sy1.5 
1183 SDSS           1.   5077  480  460 42.89 5.19 0.04 0.04 43.75 6.05 0.10 0.10  778  78  75 40.76  3.06 0.01 0.02  1211   177   256   682   336   441 8.37 0.13 0.09  41.28   3.58   0.14   484    68   559  156  41.25   3.56   0.27   484   70   558  156  41.40   3.71   0.21   484    70   558  156 0.0460 0.0477 Sy1.5 
1185 Powell_Palomar 2.   4818  228  292 42.72 5.10 0.04 0.03 43.76 6.14 0.01 0.01  546  48  38 40.66  3.04 0.01 0.01    78    75   115  -141  1029   880 8.23 0.04 0.05  40.24   2.63   1.20    39   145   436  436  40.87   3.26   0.34    39  148   434  434 -40.00 -77.62 -40.00    39   148   434  434 0.0420 0.0421 Sy1.2 
1187 DR1            2.5  4679  964 3192 43.08 4.95 0.06 0.06 44.24 6.11 0.05 0.05  339  49  46 41.00  2.88 0.02 0.01 -1073  2617  2782   109  1462  1938 8.40 0.46 0.33  41.17   3.04   2.33  -448   672   548 2207  41.80   3.67   2.08  -448  689   543 2189 -40.00 -78.13 -40.00  -448   687   544 2189 0.0740 0.0724 Sy1.5 
1189 Powell_Palomar 1.   6434  624  542 42.64 5.36 0.04 0.05 43.93 6.64 0.01 0.01  359  32  41 40.44  3.15 0.01 0.01    32   377   416  -366  1131  1312 8.45 0.09 0.08  40.40   3.11   0.68    -3   111   401  265  40.82   3.53   0.38    -3  114   399  264  40.91   3.63   0.30    -3   114   399  264 0.0290 0.0290 Sy1   
1191 Powell_Palomar 1.   7613  812  689 42.44 4.35 0.07 0.07 43.58 5.50 0.14 0.14  500  83  85 40.18  2.09 0.06 0.05   288   270   412   180  1062  1254 8.48 0.11 0.14  40.52   2.43   0.41   500   500   310  138  41.00   2.91   0.20   500  500   307  137  40.92   2.83   0.23   500   500   307  137 0.0710        Sy1   
1195 Stern_Palomar  1.   3229  295  263 43.44 4.87 0.04 0.05 44.48 5.90 0.01 0.01  604  56  70 41.50  2.92 0.01 0.01  -215   195   206    40   472   347 8.27 0.08 0.06  41.20   2.63   1.07     0   138   476  383  42.07   3.49   0.35     0  142   474  381  41.80   3.22   0.63     0   141   475  381 0.1202 0.1202 Sy1.2 
1196 XSHOOTER       1.   4396   68   83 41.38 3.70 0.01 0.01 43.42 5.74 0.01 0.01   53   0   0 39.20  1.52 0.03 0.03    18     9    14  -575    19    19 7.41 0.02 0.02  40.13   2.45   0.01   326     0   287    1  40.13   2.45   0.01   326    0   286    1  40.63   2.95   0.01   326     0   287    1 0.0450 0.0461 BZQ   
1200 DR1            1.   3169  356  397 41.55 3.83 0.05 0.04 43.67 5.95 0.04 0.04   47   5   5 39.44  1.72 0.12 0.11  -365  3376  3531  -307  8975  6949 7.21 0.14 1.36  40.68   2.97   0.87   141   260   388  472 -40.00 -77.72 -40.00   141  267   379  461  40.88   3.17   0.60   141   266   380  461 0.0470 0.0475 BZQ   
1206 SDSS           1.   5239   48   40 43.62 4.69 0.01 0.01 44.80 5.88 0.01 0.01  403   5   5 41.45  2.53 0.01 0.01    41     9     5  -553    22    20 8.80 0.01 0.01  41.46   2.54   0.02    34     2   465    7  42.10   3.17   0.01    34    3   464    7  42.06   3.13   0.01    34     3   464    7 0.1740 0.1741 Sy1   
1208 duPont_dr2     1.   7966  988  678 42.23 4.38 0.06 0.06 43.52 5.67 0.03 0.03  312  41  41 39.96  2.11 0.02 0.02  -397   732   745  -400   730   745 8.41 0.12 0.09  40.06   2.21   2.02    15   345   496  721  40.92   3.06   0.51    15  354   488  710 -40.00 -77.85 -40.00    15   353   489  710 0.0548 0.0548 Sy1   
1211 Powell_Palomar 1.   4094  555  613 40.95 3.58 0.04 0.04 43.60 6.23 0.01 0.01   14   1   1 39.01  1.64 0.08 0.08 -1124 20749 19409    64 17396 13401 7.11 0.84 0.46  39.69   2.31   3.04   -20   471   417 1378  39.78   2.40   6.80   -20  483   415 1371  40.42   3.05   1.12   -20   482   415 1371 0.0320 0.0319 Sy1.9 
1213 XSHOOTER       1.   9515   51   63 43.49 3.98 0.01 0.01 44.65 5.13 0.01 0.01  438   3   3 41.19  1.67 0.01 0.01 -1402    37    41   199    23    26 9.26 0.01 0.01  41.50   1.99   0.71    41   159   597  351  41.97   2.45   0.35    41  163   596  351  41.91   2.40   0.40    41   163   596  351 0.3165 0.3167 Sy1   
1216 SOAR           2.   3608  321  347 40.57 3.32 0.05 0.05 43.21 5.95 0.01 0.01   14   2   2 38.46  1.21 0.09 0.12   429  2109  1638 -2083 10759 14835 6.79 0.10 0.08  40.00   2.74   0.25   238    39   357   94  40.23   2.97   0.25   238   40   350   92  40.54   3.28   0.10   238    39   351   92 0.0280 0.0288 Sy1.9 
1218 SDSS           1.   2293  293  234 41.82 4.27 0.03 0.06 43.39 5.84 0.01 0.01  169  13  22 40.00  2.45 0.01 0.01   100   412   515   367  1128  1296 7.07 0.12 0.08  39.81   2.26   2.18   157   290   354  924  40.37   2.82   1.24   157  297   353  921  40.35   2.80   1.15   157   296   353  921 0.0390 0.0395 Sy1   
1220 Powell_Palomar 1.   4158  476  317 41.23 3.74 0.05 0.04 42.93 5.44 0.09 0.09  130  15  11 39.15  1.66 0.09 0.11   151   396   445  -335  1412  1353 7.28 0.11 0.09  38.87   1.38   3.03  -223    74   436  436  40.27   2.78   0.17  -223   76   434  434  39.55   2.06   0.84  -223    76   434  434 0.0366 0.0358 Sy1.9 
1221 SDSS           2.   8929 1295 1184 43.62 4.71 0.05 0.06 44.92 6.01 0.01 0.01  330  36  47 41.30  2.39 0.01 0.01  -649  1031  1482  1204   708   704 9.27 0.14 0.11 -40.00 -78.91 -40.00    46   325   676  704  41.82   2.91   0.86    46  333   675  703  41.91   3.00   0.58    46   332   675  703 0.1710 0.1712 Sy1   
1224 SDSS           2.   4886  535  519 42.89 4.15 0.07 0.07 44.31 5.57 0.01 0.01  232  40  31 40.82  2.08 0.01 0.01   571   833   950   409  1687  1589 8.34 0.09 0.09  41.18   2.43   1.17    49   311   449  761  41.50   2.76   0.86    49  319   448  760  41.42   2.68   1.06    49   318   448  760 0.1437 0.1439 Sy1   
1227 SOAR           1.   1972  216  199 41.51 3.49 0.06 0.05 43.68 5.65 0.01 0.01   42   7   5 39.77  1.74 0.01 0.02   174   908   958   133  3647  5840 6.76 0.10 0.09  40.84   2.82   0.35    49    60   364  364  41.33   3.31   0.22    49   61   358  358  41.21   3.19   0.23    49    61   359  358 0.0660 0.0662 Sy1.9 
1229 XSHOOTER       2.   2624  260  266 43.93 3.06 0.03 0.04 45.29 4.42 0.24 0.24  273  20  26 42.07  1.19 0.06 0.08    64   149   201  -175   178   181 8.35 0.27 0.15  41.16   0.28   1.24    -4    27    71   71 -40.00 -80.87 -40.00    -4   27    68   68 -40.00 -80.87 -40.00    -4    27    69   68 1.1550 1.1550 BZQ   
 929 DR1            2.   2381  365  424 43.49 6.53 0.06 0.07 45.98 9.02 0.05 0.05   22   3   3 41.70  4.75 0.13 0.16   -73  2108  1850   101  1800  1627 8.02 0.13 0.11 -40.00 -76.96 -40.00   195  1404 < 669  669  40.53   3.57  47.83   195 1440 < 686  686  41.58   4.62  21.47   195  1436 < 684  686 0.0200 0.0207 Sy1.9 
1233 XSHOOTER       1.   2385   22   17 41.96 3.29 0.01 0.01 43.44 4.77 0.03 0.03  200   3   3 40.04  1.37 0.01 0.02   448     5    10   792    32    24 7.18 0.02 0.02  41.01   2.34   0.01   218     0   352    1  41.44   2.77   0.01   218    0   351    1  41.36   2.69   0.01   218     0   352    1 0.1330 0.1338 Sy1.9 
1238 Powell_Palomar 1.   4217  382  761 40.82 4.06 0.04 0.04 43.37 6.61 0.01 0.01   18   5   2 38.72  1.96 0.08 0.06   187 12174  8270  1154 15106 15053 7.06 0.11 0.18  39.91   3.15   1.77    91   267   327  735  40.44   3.68   0.88    91  274   324  729  40.29   3.53   1.19    91   273   325  729 0.0160 0.0163 Sy1.9 
1242 Powell_Palomar 2.   4349  410  367 41.92 4.41 0.04 0.05 43.48 5.98 0.01 0.01  170  14  21 39.88  2.37 0.01 0.01   174   709   497     9  2782  2450 7.69 0.09 0.07  39.95   2.45   1.53   177   234   270  552  40.16   2.66   1.40   177  240   267  546  40.40   2.90   0.81   177   240   267  546 0.0370 0.0376 Sy1   
1243 Powell_Palomar 2.5  7698  795  823 44.10 4.57 0.07 0.07 45.07 5.54 0.02 0.02  547  89  93 41.80  2.27 0.01 0.01   640   805   816   641   803   817 9.41 0.08 0.10  41.14   1.62  12.37  -209   785   798 1644  42.64   3.11   0.82  -209  806   795 1639  42.39   2.87   1.50  -209   803   796 1639 0.3210 0.3201 BZQ   
1245 Stern_Palomar  1.   3674  448  294 41.04 3.62 0.04 0.06 43.06 5.64 0.02 0.02   60   6   8 39.04  1.61 0.03 0.03   297   476   471   485  1900  1445 7.06 0.11 0.08  39.73   2.30   0.40   167    42   373  127  40.21   2.78   0.20   167   43   370  126  40.30   2.88   0.13   167    43   371  126 0.0340 0.0346 Sy1.9 
1247 XSHOOTER       1.   1765   10   11 41.77 3.41 0.01 0.01 43.05 4.69 0.03 0.03  306   5   3 40.07  1.71 0.01 0.01  -132     5     5   -31    16    16 6.81 0.02 0.02  40.80   2.45   0.01   -93     0   348    1  41.42   3.06   0.01   -93    0   347    1  41.04   2.68   0.01   -93     0   347    1 0.0951 0.0948 Sy1.9 
1250 Powell_Palomar 1.   3072  242  314 42.39 4.94 0.05 0.05 43.56 6.10 0.01 0.01  420  53  49 40.49  3.04 0.01 0.01   306   174   120   239   737   700 7.64 0.07 0.08  39.72   2.27   3.30   220   167   567  490  40.94   3.49   0.71   220  171   565  489  41.06   3.61   0.45   220   171   565  489 0.0350 0.0358 Sy1   
1251 XSHOOTER       1.   3488   89   93 40.83 3.38 0.03 0.03 43.05 5.59 0.01 0.01   36   2   3 38.69  1.24 0.05 0.04   187    27    23  -833    78    84 6.90 0.03 0.02  40.06   2.61   0.01   -47     0   324    1  40.25   2.80   0.01   -47    0   323    1  40.51   3.06   0.01   -47     0   323    1 0.0350 0.0348 Sy2   
1256 Powell_Palomar 2.   5271  517  483 43.44 4.40 0.05 0.05 44.50 5.46 0.02 0.02  573  64  71 41.33  2.29 0.01 0.01  -105   266   301  -173  1025   897 8.70 0.09 0.08  41.39   2.35   0.85   122   231   381  309  41.60   2.56   0.61   122  237   376  305  41.45   2.40   0.84   122   236   377  305 0.1960 0.1965 Sy1   
1257 Powell_Palomar 1.   3255  304  265 43.99 4.32 0.05 0.04 45.15 5.48 0.01 0.01  439  53  40 42.01  2.34 0.01 0.01   384   316   363   652  1296  1483 8.58 0.09 0.07  42.00   2.33   1.39    86   356   319  786  42.36   2.69   1.13    86  365   313  770  41.99   2.32   2.62    86   364   314  770 0.3700 0.3704 BZQ   
1259 XSHOOTER       1.   4122    8    7 42.96 4.44 0.01 0.01 44.10 5.57 0.01 0.01  469   1   1 40.91  2.38 0.01 0.01   -50     5     5  -265     3     3 8.22 0.01 0.01  41.01   2.48   0.01   153     0   418    1  41.86   3.33   0.01   153    0   418    1  41.29   2.76   0.01   153     0   418    1 0.1140 0.1146 Sy1   
1261 Powell_Palomar 1.   3359  412  326 43.16 4.24 0.05 0.05 44.32 5.40 0.03 0.03  413  77  54 41.23  2.31 0.01 0.01  -110   404   476   377  6594  5611 8.15 0.11 0.09  41.27   2.35   0.79  -302   185   361  411  41.73   2.80   0.55  -302  190   356  405  41.39   2.46   1.17  -302   189   357  405 0.1740 0.1728 Sy1   
1264 SDSS           1.   2416  248  263 41.64 4.22 0.04 0.05 43.73 6.30 0.01 0.01   51   5   5 39.76  2.34 0.01 0.01   333   476   521   560  3871  3645 7.02 0.10 0.09  40.63   3.20   0.28   100    17   183   39  41.29   3.86   0.09   100   17   181   39  41.18   3.75   0.11   100    17   181   39 0.0340 0.0343 Sy1.9 
1266 Powell_Palomar 1.   2871  297  253 41.39 3.96 0.05 0.06 43.55 6.12 0.01 0.01   45   5   6 39.56  2.14 0.01 0.02   420   769   676   421   771   675 7.03 0.10 0.07  40.30   2.87   0.53   204    39   176   75  41.06   3.63   0.16   204   40   171   73  40.81   3.38   0.25   204    40   171   73 0.0340 0.0347 Sy1.9 
1267 XSHOOTER       2.   5589   14   21 43.45 4.27 0.01 0.01 44.35 5.17 0.04 0.04  752   5   4 41.29  2.11 0.01 0.01  -429     5     5  -270     5     5 8.77 0.02 0.02  41.30   2.12   0.01   292     1   819  814  42.50   3.32   0.01   292    1   819  813  42.37   3.19   0.01   292     1   819  813 0.2260 0.2272 Sy1   
1274 SOAR           2.   4941  700  721 43.06 4.76 0.06 0.05 44.25 5.94 0.01 0.01  427  57  47 40.99  2.68 0.01 0.01  1594   753   796  1749   720   500 8.44 0.12 0.11  39.61   1.30  58.56   615   827   364  364  41.22   2.91   1.71   615  848   358  358 -40.00 -78.31 -40.00   615   845   359  358 0.0900 0.0922 Sy1   
1276 SOAR           1.   5576  451  779 42.51 4.30 0.05 0.04 43.71 5.50 0.01 0.01  387  48  40 40.40  2.19 0.01 0.01  -210   739   681  -141   678   588 8.24 0.08 0.11  40.68   2.47   0.49   -91    46   355   97  41.44   3.23   0.12   -91   47   348   95  41.28   3.07   0.17   -91    47   349   95 0.0810 0.0807 Sy1   
1278 Powell_Palomar 1.   7619  825  845 41.76 3.41 0.04 0.07 43.67 5.32 0.01 0.01   75  14  10 39.47  1.13 0.04 0.04   370 29287 21979 -1669 24838 21315 8.11 0.73 0.33  40.66   2.31   0.43   167   190   650  546  40.97   2.63   0.92   167  195   649  545  41.00   2.65   0.73   167   194   649  545 0.0940 0.0946 BZQ   
1279 XSHOOTER       2.   4310   11   11 43.61 4.45 0.01 0.01 45.02 5.86 0.01 0.01  245   1   1 41.54  2.38 0.01 0.01   393     5     5   483     4     3 8.62 0.01 0.01  41.12   1.95   0.01   159     4   819  814 -40.00 -79.16 -40.00   159    5   819  813  41.80   2.63   0.01   159     5   819  813 0.2220 0.2226 Sy1   
1281 XSHOOTER       1.   2986   19   21 41.94 4.05 0.01 0.01 43.27 5.38 0.02 0.02  292   2   2 40.02  2.13 0.01 0.01  -306     5     5   167     8     8 7.37 0.01 0.01  40.32   2.43   0.01  -229     1   455    3  40.74   2.85   0.01  -229    1   454    3  40.37   2.48   0.01  -229     1   454    3 0.0570 0.0562 Sy1   
1284 XSHOOTER       2.   3274    8    8 44.12 4.59 0.01 0.01 45.16 5.63 0.01 0.01  553   1   1 42.14  2.60 0.01 0.01  2165     5     5  2213     2     2 8.65 0.01 0.01 -40.00 -79.53 -40.00   -41     6   819  814  42.22   2.69   0.01   -41    6   819  813  40.58   1.05   0.53   -41     6   819  813 0.3230 0.3228 BZQ   
1296 Powell_Palomar 2.  10750 1501 2394 42.52 3.44 0.05 0.05 44.10 5.02 0.02 0.02  158  32  16 40.09  1.01 0.03 0.04   407  1507  1676  -889 14395 13843 8.84 0.85 0.30  41.45   2.37   0.06    -7    10   403   18  42.04   2.96   0.02    -7   10   398   17  41.90   2.82   0.03    -7    10   399   17 0.2040 0.2040 Sy1.9 
1303 XSHOOTER       2.   2202    5    8 41.84 4.52 0.01 0.01 43.49 6.16 0.01 0.01  147   1   0 40.03  2.70 0.01 0.01  -818     5     5  -553     2     2 7.05 0.01 0.01  40.22   2.89   0.69  -279    82   166  258  40.99   3.67   0.33  -279   84   164  256  40.80   3.47   0.35  -279    83   165  256 0.0305 0.0295 Sy1   
1305 Powell_Palomar 1.   4077  386  268 42.45 4.83 0.05 0.05 43.86 6.25 0.01 0.01  248  27  29 40.42  2.80 0.01 0.01   608   232   235   489   558   586 7.93 0.09 0.06  40.25   2.63   0.95   500   500   447  428  40.77   3.15   0.59   500  500   445  426  40.86   3.25   0.43   500   500   446  426 0.0420        Sy1   
1312 XSHOOTER       1.   2911    1    2 42.66 4.45 0.01 0.01 43.81 5.60 0.01 0.01  456   0   0 40.77  2.56 0.01 0.01   279     5     5   503     2     2 7.74 0.01 0.01  40.37   2.16   0.01   213     0   297    1  41.09   2.89   0.01   213    0   296    1  40.58   2.37   0.01   213     0   296    1 0.0810 0.0818 Sy1   
1316 SDSS           2.5  1416  123  138 41.54 4.14 0.03 0.04 43.38 5.98 0.01 0.01   93   7   9 39.99  2.59 0.01 0.01   160   343   385    98   881  1148 6.48 0.10 0.10  39.39   1.99   6.41  1000  1000   525 2164  40.39   2.99   1.50  1000 1000   525 2161 -40.00 -77.40 -40.00  1000  1000   525 2161 0.0330        Sy1   
1317 SDSS           2.   6356  634 1583 43.47 4.65 0.04 0.04 44.68 5.85 0.01 0.01  418  41  40 41.28  2.46 0.01 0.01    64  1695  1315   378  2226  1884 8.89 0.10 0.29  40.25   1.42  12.47   364   348   696  696  41.16   2.34   2.54   364  357   696  696  41.88   3.06   0.50   364   356   696  696 0.1560 0.1574 Sy1   
1318 Powell_Palomar 1.   2798  252  307 41.59 3.94 0.04 0.03 43.13 5.48 0.01 0.01  179  15  14 39.64  1.99 0.01 0.01  -429   123   144  -264   256   251 7.12 0.08 0.10  40.00   2.35   0.14  -101    12   355   33  40.96   3.31   0.03  -101   12   353   33  39.97   2.32   0.29  -101    12   353   33 0.0436 0.0432 Sy1   
1319 SDSS           1.   2908  261  330 43.17 4.33 0.04 0.05 44.49 5.65 0.02 0.02  312  30  33 41.26  2.42 0.01 0.01   306   337   272   753   863   815 8.02 0.08 0.08  41.27   2.43   0.90   -33   121   446  420  42.04   3.20   0.35   -33  124   445  419  41.59   2.75   0.94   -33   124   445  419 0.1590 0.1589 Sy1   
1321 Powell_Palomar 2.5  6912 1229 3645 42.27 3.81 0.04 0.05 43.50 5.04 0.02 0.02  305  31  27 40.05  1.59 0.01 0.01  -585  2051  1698   854  1365  1413 8.30 0.18 0.39  40.72   2.26   0.50   104   130   782  266  41.44   2.98   0.16   104  133   780  266  41.07   2.61   0.37   104   133   780  266 0.1060 0.1064 Sy1   
1323 SDSS           1.   2899  264  223 42.22 4.34 0.04 0.04 43.54 5.67 0.02 0.02  300  29  29 40.33  2.46 0.01 0.01   -46   255   255    55   494   457 7.50 0.09 0.07  40.64   2.77   0.34   154    48   386  152  41.21   3.33   0.19   154   49   385  152  41.20   3.32   0.17   154    49   385  152 0.0560 0.0565 Sy1   
1326 Powell_Palomar 1.   6348  661  586 42.76 4.41 0.05 0.07 44.10 5.75 0.01 0.01  288  31  49 40.58  2.23 0.01 0.01  -196   436   356  -372  1019   714 8.50 0.10 0.08  40.90   2.55   0.23  -143    36   542   75  41.61   3.26   0.07  -143   37   541   75  41.57   3.22   0.08  -143    37   541   75 0.0943 0.0938 Sy1   
1327 Stern_Palomar  1.   5113  368  361 41.27 4.63 0.04 0.04 42.42 5.78 0.02 0.02  421  37  44 39.23  2.59 0.01 0.01  -146   367   355   213  1276  1422 7.48 0.09 0.06  39.52   2.88   0.48    46   107   421  263  39.67   3.03   0.51    46  110   419  262  39.78   3.13   0.38    46   109   419  262 0.0140 0.0142 Sy1.8 
1330 SDSS           1.   3527  334  309 44.10 4.81 0.05 0.04 45.26 5.96 0.01 0.01  467  52  41 42.11  2.81 0.01 0.01   128   308   467   281  1044  1116 8.71 0.09 0.07  41.91   2.62   2.82    54   160   456  456  42.95   3.65   0.42    54  164   455  455  41.88   2.58   4.05    54   163   455  455 0.2544 0.2546 Sy1   
1332 SDSS           2.5  3062  264  204 41.82 4.41 0.05 0.05 43.26 5.85 0.01 0.01  218  24  32 40.02  2.61 0.01 0.01   566   280   276  1913  3305  4758 7.33 0.11 0.08 -40.00 -77.40 -40.00  3235  1307   696  696  39.97   2.56   2.78  3235 1340   696  696  39.99   2.58   2.54  3235  1336   696  696 0.0286        Sy1.9 
1336 SDSS           1.   7558 1127 2499 43.04 4.25 0.05 0.06 44.33 5.54 0.01 0.01  328  38  44 40.80  2.01 0.01 0.01   836  2801  2425  -400  2208  2018 8.81 0.14 0.24  40.68   1.89   3.40   141   433   475 1235  41.49   2.70   1.09   141  445   474 1233  41.29   2.50   1.75   141   443   474 1233 0.1510 0.1515 BZQ   
1338 SDSS           2.5  4820  810 1794 41.83 4.06 0.05 0.06 43.52 5.75 0.01 0.01  130  16  17 39.79  2.02 0.01 0.01  -183  1385  1889   365  1405  1708 7.74 0.19 0.34  38.65   0.88  24.61  1000  1000   214 1856  39.77   1.99   3.23  1000 1000   212 1841  39.31   1.53   8.04  1000  1000   212 1841 0.0500        Sy1   
1339 Powell_Palomar 1.   2158  224  183 43.10 5.11 0.04 0.05 44.52 6.53 0.01 0.01  256  21  32 41.31  3.31 0.01 0.01   333   162   188   241   602   470 7.72 0.09 0.07  40.50   2.50   4.62    -2   677   388 2106  41.12   3.13   2.54    -2  695   385 2094  41.01   3.02   2.88    -2   693   386 2094 0.0640 0.0640 Sy1   
1341 Powell_Palomar 1.   2446  224  236 42.68 4.70 0.04 0.05 43.92 5.94 0.01 0.01  362  37  42 40.86  2.88 0.01 0.01  -215    78    82    33   198   195 7.60 0.08 0.08  40.72   2.74   0.29  -210    46   431  153  41.42   3.45   0.16  -210   47   429  152  41.15   3.18   0.25  -210    47   429  152 0.0628 0.0620 Sy1.2 
1343 SDSS           1.   2045  203  224 40.34 2.75 0.05 0.06 43.14 5.54 0.01 0.01   10   1   1 38.62  1.03 0.07 0.08   110   719   930  -238   592   775 6.15 0.09 0.08  39.94   2.34   0.16    81    28   325   81  40.27   2.68   0.14    81   28   324   80  40.34   2.74   0.10    81    28   324   80 0.0410 0.0413 Sy1.9 
1345 Powell_Palomar 1.   2604  268  221 43.21 4.98 0.04 0.04 44.33 6.10 0.01 0.01  482  48  43 41.35  3.11 0.01 0.01   -91   167   167  -181   388   435 7.95 0.09 0.07  40.92   2.68   1.63  -128   109   364  315  42.00   3.76   0.30  -128  111   361  313  40.87   2.64   3.73  -128   111   362  313 0.0830 0.0825 Sy1   
1349 XSHOOTER       2.   3592   17   16 42.53 4.19 0.01 0.01 43.79 5.46 0.01 0.01  327   3   3 40.56  2.22 0.01 0.01    96     5     5    40     5     6 7.86 0.01 0.01  41.35   3.02   0.01    49     0   631    1  42.12   3.78   0.01    49    0   630    1  41.88   3.55   0.01    49     0   630    1 0.0930 0.0932 Sy1   
1350 Powell_Palomar 1.   1490  131  139 40.31 4.16 0.04 0.04 42.71 6.56 0.01 0.01   26   4   2 38.59  2.44 0.01 0.01   -18   679   547   796  8104  7283 5.86 0.08 0.08  39.95   3.80   0.14    32    19   249   48  40.51   4.36   0.08    32   19   245   47  40.20   4.05   0.14    32    19   246   47 0.0080 0.0081 Sy1.9 
1358 SDSS           1.   3363  458  472 42.00 3.35 0.06 0.04 44.08 5.43 0.01 0.01   53   7   5 39.87  1.22 0.04 0.03   164   714   955 -1094  1855  1591 7.51 0.15 0.21  41.15   2.50   0.13    89    12   284   33  41.59   2.94   0.06    89   12   282   33  41.62   2.97   0.05    89    12   282   33 0.1299 0.1303 Sy1.9 
1359 SDSS           1.   2304  186  202 41.19 3.07 0.04 0.04 43.41 5.30 0.01 0.01   36   4   4 39.38  1.26 0.02 0.02   215  1230  1481  -664  5572  4607 6.73 0.07 0.08  40.17   2.06   0.98   123   121   378  364  40.45   2.33   1.14   123  124   377  363  40.90   2.78   0.32   123   124   377  363 0.0730 0.0734 Sy1.9 
1360 SDSS           1.   3127  285  356 41.76 4.04 0.05 0.04 43.43 5.72 0.01 0.01  134  14  11 39.83  2.11 0.01 0.01   -46   531   789   267  2597  3585 7.31 0.08 0.10  39.85   2.13   2.37   162   116   226  306  40.54   2.83   0.55   162  119   225  304  40.45   2.73   0.66   162   119   225  304 0.0468 0.0474 Sy1   
1367 SDSS           1.   1837  215  282 42.02 4.18 0.06 0.05 43.64 5.81 0.01 0.01  150  19  17 40.29  2.46 0.01 0.01   169   206   228   212   769  1001 6.98 0.11 0.12  39.84   2.01   2.53   160   146   277  417  40.63   2.79   0.59   160  150   276  415  40.37   2.54   1.00   160   149   276  415 0.0535 0.0541 Sy1   
1370 SDSS           1.   3899  406  745 41.94 4.35 0.04 0.05 43.56 5.97 0.01 0.01  152  15  18 39.91  2.32 0.01 0.01   521   983   658   -42  1977  2377 7.61 0.12 0.41  40.31   2.72   0.66   114    63   329  193  41.00   3.41   0.24   114   65   328  193  40.97   3.37   0.24   114    65   328  193 0.0410 0.0414 Sy1.5 
1373 Powell_Palomar 1.   2631  223  221 42.02 4.23 0.04 0.05 43.46 5.67 0.01 0.01  238  21  25 40.15  2.36 0.01 0.01   192   378   431   289   845   670 7.30 0.07 0.08  40.14   2.35   1.19    33   207   499  729  40.88   3.09   0.75    33  213   498  727  40.65   2.86   1.06    33   212   498  727 0.0510 0.0511 Sy1.9 
1376 SDSS           1.   1504  150  143 41.59 2.84 0.04 0.04 43.77 5.02 0.02 0.02   40   4   4 39.77  1.02 0.02 0.02   -69   556   591  -384  3191  3472 6.56 0.10 0.07  40.47   1.72   0.75    80    83   456  456  41.26   2.51   0.26    80   86   455  455  40.81   2.06   0.46    80    85   455  455 0.1448 0.1451 Sy1.9 
1382 SDSS           1.   3948  330  369 42.84 4.38 0.04 0.06 44.08 5.63 0.01 0.01  364  31  51 40.83  2.37 0.01 0.01   283    65    96   482   299   279 8.11 0.08 0.07  40.11   1.66   1.82     9    88   445  214  41.09   2.64   0.27     9   90   444  214  40.74   2.28   0.58     9    90   444  214 0.1056 0.1056 BZQ   
1383 SDSS           1.   2996  277  297 43.71 3.87 0.04 0.05 44.92 5.08 0.03 0.03  391  34  44 41.77  1.93 0.01 0.01    46    90    72   199   246   234 8.35 0.09 0.08  41.71   1.88   0.44   146    88   456  456  42.06   2.23   0.32   146   90   455  455 -40.00 -79.84 -40.00   146    90   455  455 0.4350 0.4357 Sy1   
1384 Powell_Palomar 1.   3122  318  337 41.91 3.98 0.03 0.04 43.47 5.53 0.01 0.01  176  14  17 39.98  2.05 0.01 0.01  -192   732   795    24   970  1242 7.40 0.10 0.09  40.08   2.14   1.30  -160   246   389  709  40.61   2.67   0.78  -160  252   387  705  40.35   2.42   1.29  -160   251   388  705 0.0598 0.0592 Sy1   
1385 SDSS           1.   4806  480  504 43.57 4.83 0.05 0.03 44.77 6.03 0.01 0.01  424  49  30 41.47  2.73 0.01 0.01   283   260   283   552   756   569 8.69 0.09 0.09  41.05   2.31   1.89    53   209   696  696  42.15   3.41   0.35    53  215   696  696  41.78   3.04   0.81    53   214   696  696 0.1430 0.1432 Sy1   
1386 XSHOOTER       1.   2546    4    5 42.44 4.37 0.01 0.01 43.76 5.69 0.01 0.01  319   1   1 40.57  2.50 0.01 0.01   -55     5     5   202     2     3 7.51 0.01 0.01  40.24   2.16   0.01    94     1   562    2  41.50   3.42   0.01    94    1   562    2  40.36   2.29   0.02    94     1   562    2 0.0700 0.0703 Sy1   
1388 SDSS           1.   2862  341  216 44.13 5.20 0.04 0.04 45.23 6.30 0.01 0.01  530  42  45 42.22  3.28 0.01 0.01   315   295   189   109   905   776 8.54 0.11 0.06  41.26   2.32  12.02   380   769   456  456  42.26   3.32   2.07   380  789   455  455 -40.00 -78.94 -40.00   380   786   455  455 0.1760 0.1775 Sy1   
1393 SDSS           1.   4938  659  828 41.45 3.71 0.04 0.05 43.43 5.69 0.01 0.01   66   5   7 39.26  1.52 0.04 0.03  1046  5414  3916   234  7843  7207 7.55 0.81 0.52  40.08   2.35   1.62    15   151   332  432  40.56   2.82   0.64    15  154   331  431  40.63   2.90   0.53    15   154   331  431 0.0480 0.0480 Sy1.9 
1397 Powell_Palomar 1.   5247  784  697 42.83 3.76 0.05 0.03 44.06 4.99 0.03 0.03  326  42  27 40.68  1.61 0.01 0.01  -978  2516  3369   184  6399  5152 8.37 0.17 1.02  40.96   1.89   1.97   -47   314   565  692  41.77   2.70   0.57   -47  322   564  691  41.50   2.43   1.13   -47   321   564  691 0.2024 0.2022 BZQ   
1400 SDSS           1.   3561  377  571 41.95 3.78 0.05 0.05 43.49 5.32 0.01 0.01  167  18  20 39.90  1.72 0.01 0.01   151   715   780   486  2130  2318 7.54 0.11 0.13  41.24   3.07   0.12    85    44   643  116  41.69   3.52   0.13    85   45   642  116  41.43   3.26   0.20    85    45   642  116 0.0780 0.0783 Sy1.9 
1401 SDSS           2.5  5212  133  100 41.73 4.41 0.04 0.04 43.20 5.88 0.01 0.01  206  20  20 39.91  2.59 0.01 0.01   -18   319   315   173  2262  1759 7.75 0.11 0.08  39.83   2.51   2.41  1000  1000   474  435  40.93   3.61   0.32  1000 1000   473  434  39.13   1.81  17.98  1000  1000   473  434 0.0300        Sy1.5 
1402 SDSS           1.   3938  603 1800 43.93 4.69 0.04 0.05 45.09 5.85 0.01 0.01  449  39  50 41.92  2.68 0.01 0.01   -41  1855  1307   354  1163  1044 8.71 0.23 0.37  41.86   2.62   2.42    78   635   538 1944  42.48   3.24   1.66    78  651   537 1941  41.50   2.26  15.48    78   649   537 1941 0.2400 0.2403 BZQ   
1403 SDSS           2.   6732  850 1068 42.67 4.31 0.05 0.06 44.04 5.67 0.01 0.01  281  31  36 40.50  2.13 0.01 0.01    -9   939  1167   256   862   798 8.50 0.13 0.13  40.56   2.19   0.46   289   603   696  696 -40.00 -78.37 -40.00   289  619   696  696 -40.00 -78.37 -40.00   289   617   696  696 0.0960 0.0971 BZQ   
1417 SOAR           1.   4590  416  439 42.73 3.75 0.05 0.04 44.06 5.09 0.02 0.02  310  34  30 40.67  1.70 0.01 0.01    23   313   254   350   817  1209 8.19 0.10 0.08  40.70   1.72   0.51    57    40   364  364  41.55   2.57   0.09    57   41   358  358  41.18   2.20   0.20    57    40   359  358 0.1830 0.1832 BZQ   
1420 Powell_Palomar 1.   5305  776 1724 42.95 4.54 0.04 0.05 44.22 5.82 0.01 0.01  354  31  39 40.80  2.40 0.01 0.01   132  1311  1690   342  1812  1443 8.44 0.13 0.28  40.69   2.29   4.23  -157   278   301  738  41.48   3.08   0.95  -157  285   294  722  41.38   2.97   1.08  -157   284   295  722 0.1000 0.0994 Sy1.5 
1426 XSHOOTER       2.   7223   40   50 41.48 3.68 0.01 0.01 43.14 5.33 0.01 0.01  139   1   1 39.24  1.44 0.01 0.01  -804    23    27 -1195    12    11 7.91 0.01 0.01  40.22   2.41   1.03   -55   159   291  513  40.84   3.04   0.51   -55  164   290  512  40.57   2.77   0.83   -55   163   290  512 0.0520 0.0518 Sy1.9 
1427 SDSS           1.   2915  356  303 41.89 3.29 0.03 0.04 43.51 4.92 0.09 0.09  143  10  12 39.91  1.31 0.06 0.05   242   458   670   687  2687  2004 7.32 0.18 0.10  41.10   2.51   0.12    76    19   316   55  41.56   2.97   0.07    76   20   314   55  41.20   2.60   0.14    76    20   315   55 0.1230 0.1233 Sy1.9 
1431 SDSS           1.   5070  395  448 42.66 3.98 0.05 0.06 44.06 5.37 0.01 0.01  252  26  32 40.61  1.92 0.01 0.01   580  1217   366   401   291   288 8.24 0.08 0.07  40.49   1.80   0.61    38    72   309  188  40.76   2.07   0.40    38   73   308  187  40.87   2.18   0.30    38    73   308  187 0.1350 0.1351 Sy1   
1436 SDSS           2.5  2497  114  108 41.78 4.35 0.03 0.04 43.34 5.91 0.02 0.02  168  11  16 40.10  2.67 0.01 0.01   -23   183   161  1237  3565  2853 7.12 0.11 0.09  40.09   2.66   1.46  1000  1000   558  325  41.17   3.74   0.21  1000 1000   557  324  40.23   2.80   1.58  1000  1000   558  324 0.0340        Sy1.9 
1438 SDSS           2.   3353  362  331 43.42 4.19 0.04 0.05 44.50 5.27 0.02 0.02  531  52  57 41.48  2.25 0.01 0.01   539   293   197   837   733   832 8.29 0.10 0.08  41.38   2.15   0.91   -45   132   696  696  42.40   3.17   0.27   -45  135   696  696  42.06   2.84   0.58   -45   135   696  696 0.2370 0.2368 Sy1   
1439 SOAR           2.   8220 1388 1146 40.88 2.76 0.04 0.03 43.26 5.14 0.01 0.01   26   6   3 38.55  0.43 0.08 0.11  1311 27005 20854  -722 16930 13288 7.70 0.81 0.85  40.15   2.02   1.58   432   192   244  301  40.69   2.56   0.52   432  197   234  289  40.38   2.25   1.00   432   197   235  289 0.0740 0.0755 Sy1.9 
1440 Powell_Palomar 2.   5100  473  435 42.88 4.25 0.05 0.05 43.80 5.16 0.03 0.03  694  80  85 40.70  2.07 0.01 0.01  -206   209   138   389   221   180 8.37 0.07 0.09  40.93   2.30   0.17   165    12   327   31  41.87   3.23   0.03   165   12   325   30  41.27   2.64   0.12   165    12   325   30 0.1280 0.1286 Sy1.2 
1441 SDSS           1.   4083  398  521 41.94 4.06 0.04 0.04 43.67 5.79 0.01 0.01  116  10  11 39.88  2.00 0.01 0.02    27  1050  1104  -391  1938  2074 7.65 0.10 0.15  40.28   2.40   0.84   146   123   411  367  40.62   2.74   0.77   146  127   410  367  40.93   3.05   0.32   146   126   410  367 0.0560 0.0565 Sy1   
1442 Powell_Palomar 2.   6486  610  735 41.57 3.41 0.04 0.05 43.48 5.31 0.01 0.01   72  11   7 39.33  1.17 0.03 0.03   598  2710  2301  -892  6388  5961 7.86 0.09 0.11  39.76   1.60   2.00   -24   164   197  323  40.43   2.27   0.66   -24  168   193  316  40.26   2.10   0.91   -24   168   193  316 0.0770 0.0769 Sy1.9 
1443 SOAR           1.   3265  314  434 43.14 4.56 0.05 0.04 44.43 5.86 0.01 0.01  321  39  30 41.17  2.59 0.01 0.01    73   354   400   199   906   887 8.11 0.09 0.11  40.96   2.39   2.70   100   248   364  364  41.67   3.09   0.74   100  255   358  358  41.61   3.03   0.79   100   254   359  358 0.1200 0.1204 Sy1.5 
1445 SDSS           2.5  3920  145   82 41.83 3.40 0.04 0.04 43.52 5.09 0.03 0.03  129  13  13 40.08  1.65 0.01 0.01   -14   160   167  1086  2443  2563 7.56 0.13 0.06  38.88   0.45  20.54  1000  1000   367  244  41.01   2.58   0.23  1000 1000   366  243  39.35   0.91   9.35  1000  1000   366  243 0.1030        Sy1.9 
1450 SDSS           1.   5919  620 1624 42.48 3.75 0.04 0.04 44.00 5.27 0.05 0.05  192  19  19 40.32  1.60 0.03 0.04  -288  1242  1661   111  1189  1094 8.28 0.10 0.22  41.14   2.42   0.10   135    14   302   40  41.53   2.80   0.06   135   15   301   40  41.56   2.84   0.06   135    15   301   40 0.1410 0.1415 Sy1   
1451 SOAR           2.   3887  650 1611 42.25 4.73 0.06 0.05 43.70 6.17 0.02 0.02  217  28  26 40.22  2.70 0.01 0.01   210  1062  1048  -389   402   433 7.78 0.16 0.26  40.79   3.27   0.39  -182    89   364  364  40.90   3.37   0.85  -182   92   358  358  41.16   3.63   0.37  -182    91   359  358 0.0380 0.0374 Sy2   
1455 Powell_Palomar 1.   7617  594  848 43.54 4.03 0.05 0.06 44.76 5.24 0.02 0.02  339  40  51 41.30  1.79 0.01 0.01  -946   713   469 -1062   461   462 9.09 0.08 0.10  41.67   2.16   0.40     4    48   381  309  42.40   2.89   0.09     4   49   376  305  41.71   2.20   0.41     4    49   377  305 0.3166 0.3166 Sy1   
1457 SDSS           1.   2457  237  180 41.54 3.73 0.05 0.05 43.64 5.83 0.01 0.01   49   6   6 39.69  1.88 0.02 0.02   306   919   843  -977  6309  5473 6.98 0.10 0.06  40.58   2.77   0.57   109   148   456  456  40.58   2.77   1.00   109  151   455  455  40.79   2.98   0.51   109   151   455  455 0.0520 0.0524 Sy1.9 
1460 SDSS           1.   2600  231  265 43.72 4.79 0.05 0.03 44.84 5.92 0.01 0.01  495  56  38 41.85  2.93 0.01 0.01   238    82    73   319   111    94 8.23 0.09 0.08  41.47   2.55   0.55    13    85   504  295  42.33   3.40   0.24    13   87   503  295  40.83   1.90   6.85    13    87   503  295 0.1740 0.1741 Sy1   
1461 SDSS           2.5  3560  276  329 42.08 4.68 0.04 0.04 43.39 5.99 0.01 0.01  310  28  25 40.13  2.73 0.01 0.01   146   352   438   201  1128  1022 7.61 0.08 0.09  39.27   1.87   7.01  1000  1000   289 1239  40.19   2.79   1.39  1000 1000   288 1234  39.63   2.23   4.79  1000  1000   288 1234 0.0330        Sy1   
1469 SOAR           1.   4705  509  549 41.64 3.90 0.05 0.04 43.39 5.66 0.01 0.01  114  11  12 39.56  1.82 0.01 0.01   370  2127  1919   485  5003  5752 7.61 0.11 0.11  39.90   2.17   2.68   289   141   153  200  40.67   2.93   0.53   289  144   137  179  40.64   2.91   0.54   289   144   139  179 0.0480 0.0490 Sy1   
1471 SDSS           1.   3229  304  363 42.07 4.67 0.03 0.05 43.49 6.09 0.01 0.01  236  19  28 40.11  2.71 0.01 0.01   -41   333   502   257   923  1237 7.51 0.09 0.09  39.97   2.57   1.45   187   109   271  312  40.67   3.27   0.44   187  112   270  310  40.59   3.19   0.49   187   111   270  310 0.0330 0.0336 Sy1   
1474 SDSS           1.   2584  197  257 43.36 4.70 0.03 0.04 44.52 5.86 0.03 0.03  454  28  42 41.50  2.85 0.01 0.01   100   175   163   344   432   484 8.02 0.07 0.09  41.77   3.11   0.26    44    38   391  121  42.45   3.79   0.11    44   39   390  121  42.00   3.34   0.29    44    38   391  121 0.1310 0.1312 Sy1.5 
1477 SDSS           1.   3008  257  292 42.01 4.51 0.04 0.04 43.36 5.86 0.01 0.01  284  24  29 40.10  2.60 0.01 0.01   -32   364   587   266   806  1212 7.42 0.08 0.08  40.42   2.92   0.57    84    60   392  190  41.25   3.75   0.17    84   61   391  189  40.82   3.32   0.44    84    61   391  189 0.0370 0.0373 Sy1.5 
1485 SOAR           2.   1443  121  134 42.26 5.07 0.06 0.04 43.50 6.31 0.01 0.01  386  50  35 40.63  3.44 0.01 0.01   224   162   133   313   217   276 6.90 0.07 0.08  40.35   3.16   1.07   299   133   364  364  40.93   3.74   0.78   299  136   358  358  40.99   3.80   0.37   299   136   359  358 0.0260 0.0270 Sy1   
1486 XSHOOTER       1.   2225    2    2 42.51 4.60 0.01 0.01 43.84 5.93 0.01 0.01  305   1   1 40.71  2.80 0.01 0.01   155     5     5   213     2     2 7.42 0.01 0.01  40.62   2.70   4.93   100   432   653 1804  42.09   4.18   1.98   100  443   653 1803  41.29   3.38   7.79   100   442   653 1803 0.0584 0.0588 Sy1   
1487 Powell_Palomar 2.   3790  283  379 41.67 3.95 0.06 0.05 43.51 5.79 0.01 0.01   91  13   9 39.70  1.99 0.01 0.01  -288   955   629  -581  1020  1822 7.43 0.06 0.09  39.63   1.91   4.88    41   485   399 1197 -40.00 -77.72 -40.00    41  497   397 1191  40.27   2.55   1.32    41   496   397 1191 0.0470 0.0471 Sy1   
1493 SDSS           1.   6112  715  636 42.47 4.13 0.06 0.05 43.53 5.19 0.06 0.06  552  80  65 40.34  1.99 0.01 0.01     5   451   379  -130   342   343 8.31 0.09 0.11  40.65   2.30   0.31   150    40   355  104  41.33   2.98   0.11   150   41   354  104  41.00   2.65   0.22   150    41   354  104 0.0940 0.0945 Sy1   
1495 Stern_Palomar  1.   1973  220  165 41.68 4.22 0.04 0.05 42.98 5.53 0.01 0.01  320  33  39 39.93  2.48 0.01 0.01   365    72    62   229   123   120 6.86 0.10 0.08  39.48   2.03   0.60   271    55   277  146  40.11   2.66   0.21   271   56   274  145  39.81   2.36   0.40   271    56   275  145 0.0350 0.0359 Sy1   
1496 SDSS           1.   3032  343  475 42.27 4.26 0.04 0.06 43.64 5.63 0.01 0.01  265  27  39 40.35  2.34 0.01 0.01   228   327   345  -102   250   367 7.57 0.10 0.12  40.80   2.79   0.23    93    49   349  142  41.02   3.01   0.28    93   51   348  141  41.12   3.11   0.22    93    51   348  141 0.0650 0.0653 Sy1   
1497 Powell_Palomar 1.   3227  234  387 41.74 4.42 0.04 0.06 43.26 5.94 0.02 0.02  179  16  23 39.77  2.46 0.01 0.01   740   964   954   712  2968  3439 7.33 0.08 0.11  39.82   2.50   2.75   195   184   270  491  40.46   3.14   0.77   195  189   267  486  40.41   3.10   0.83   195   188   268  486 0.0300 0.0307 Sy1.5 
1499 SDSS           2.5  2868  230  271 41.11 3.92 0.04 0.05 42.96 5.77 0.01 0.01   87   8  10 39.30  2.11 0.01 0.01   183   187   209  -303  1091   749 6.88 0.09 0.10  38.95   1.76   1.13   840   124    58  117 -40.00 -77.19 -40.00   840  127    51  103  39.13   1.94   0.94   840   127    52  103 0.0260 0.0289 Sy1   
1091 Rojas_2017     1.   4275  839 1702 42.34 3.88 0.06 0.06 43.30 4.85 0.06 0.06  890 144 128 40.08  1.62 0.02 0.01  -196   647   611   -47  1154  1245 7.91 0.19 0.27  39.23   0.77  10.40  -956   636 < 669  669 -40.00 -78.46 -40.00  -956  652 < 686  686  40.20   1.74   1.77  -956   650 < 684  686 0.1060 0.1025 Sy1   
1521 XSHOOTER       1.   2450    4    4 42.05 4.33 0.01 0.01 43.21 5.49 0.09 0.09  454   1   1 40.23  2.51 0.01 0.01   242     5     5   343     1     1 7.26 0.06 0.03  40.69   2.98   0.35   -40    39   301  130  41.60   3.88   0.11   -40   40   300  129  41.04   3.32   0.37   -40    40   300  129 0.0470 0.0469 Sy1.9 
1523 Powell_Palomar 1.   1748  158  127 42.19 3.84 0.05 0.04 43.58 5.23 0.03 0.03  252  27  22 40.51  2.16 0.01 0.01   -73   188   139  -113   340   243 7.03 0.09 0.07  39.15   0.80  13.22   -64   243   436  763  41.19   2.85   0.49   -64  249   434  760 -40.00 -78.35 -40.00   -64   248   434  760 0.0940 0.0938 Sy1   
1526 Powell_Palomar 1.   4043  384  551 43.17 4.65 0.04 0.06 44.16 5.64 0.02 0.02  651  60  86 41.12  2.59 0.01 0.01    18   620   490   269   764   888 8.32 0.09 0.11  40.73   2.20   3.94    58   349   381  309  41.57   3.04   0.83    58  358   376  305  40.61   2.08   7.25    58   357   377  305 0.1139 0.1142 Sy1   
 636 DR1            1.   5068  690 1083 42.75 5.63 0.07 0.07 44.07 6.96 0.06 0.06  336  54  51 40.66  3.54 0.02 0.02  -292   722   658   246   295   335 8.29 0.12 0.15  41.09   3.98   0.28   287    80 < 704  704  41.83   4.71   0.35   287   82 < 722  722  41.49   4.37   0.31   287    82 < 720  722 0.0240 0.0250 Sy1.5 
1530 XSHOOTER       1.   3666   42   57 41.56 3.49 0.01 0.01 43.49 5.42 0.02 0.02   71   2   1 39.44  1.36 0.02 0.03   393    14    14   511    44    76 7.34 0.01 0.01  40.23   2.16   0.01   118     1   377    4  40.46   2.38   0.01   118    1   376    4  40.68   2.61   0.01   118     1   376    4 0.0697 0.0701 BZQ   
1531 SOAR           2.5  8504 2428 4450 42.78 3.82 0.06 0.06 44.17 5.22 0.02 0.02  222  28  26 40.45  1.49 0.02 0.03  1037  4453  4589   330  3769  3656 8.77 0.26 0.27  41.05   2.09   2.08   239   434   364  364  41.34   2.38   1.80   239  445   358  358  41.38   2.42   1.48   239   444   359  358 0.1800 0.1809 Sy1.9 
1536 Powell_Palomar 1.   2462  231  268 43.65 5.05 0.05 0.04 44.33 5.73 0.01 0.01 1342 141 121 41.75  3.16 0.01 0.01  -160    87    69  -257   158   189 8.14 0.08 0.09  41.11   2.51   1.59    -2   136   381  309  41.99   3.39   0.45    -2  139   376  305 -40.00 -78.60 -40.00    -2   139   377  305 0.1230 0.1230 Sy1   
1538 SOAR           1.   2104  177  242 41.47 3.65 0.05 0.05 43.42 5.60 0.01 0.01   68   8  11 39.71  1.89 0.01 0.01   169   811  1157   999  3999  3729 6.80 0.08 0.10  40.84   3.02   0.36   -52    59   364  364  41.33   3.50   0.21   -52   60   358  358  41.24   3.41   0.21   -52    60   359  358 0.0530 0.0528 Sy1.9 
1546 XSHOOTER       1.   3400   41   69 40.81 3.38 0.02 0.02 43.06 5.63 0.01 0.01   34   2   2 38.79  1.36 0.05 0.04   100    16    16  -177    66    58 6.87 0.02 0.02  40.09   2.66   0.01   227     0   403    1  40.51   3.08   0.01   227    0   403    1  40.58   3.16   0.01   227     0   403    1 0.0340 0.0348 Sy2   
1548 Powell_Palomar 2.5  6154 2651 3218 41.52 3.27 0.05 0.04 43.64 5.39 0.01 0.01   48   5   4 39.45  1.20 0.03 0.02  -996  5523  7223   703  3741  4165 7.79 0.71 0.48  40.28   2.03   0.91  -111   317   772  777  40.84   2.59   1.66  -111  325   771  776  40.99   2.74   0.93  -111   324   771  776 0.0844 0.0840 Sy1.9 
1549 SOAR           1.   2809  251  277 40.89 3.46 0.04 0.04 43.37 5.94 0.01 0.01   20   4   3 38.87  1.44 0.04 0.06   123  7579  8635  -985 13397 13944 6.74 0.09 0.10  40.10   2.68   1.93    94   256   364  364  40.66   3.23   0.97    94  263   358  358  40.65   3.22   0.79    94   262   359  358 0.0340 0.0343 Sy1.9 
 667 DR1            2.   9376  979 1270 42.96 4.88 0.05 0.05 44.29 6.21 0.04 0.04  327 132  36 40.61  2.53 0.03 0.03  1156 24713 24021     2 17496 19540 8.96 0.91 0.48 -40.00 -78.08 -40.00    21  1240 < 758  758  41.58   3.51   1.53    21 1271 < 777  777  41.23   3.16   3.43    21  1267 < 775  777 0.0700 0.0701 Sy1.5 
1555 Powell_Palomar 2.   3619  363  289 43.61 4.25 0.05 0.05 44.72 5.36 0.02 0.02  484  55  54 41.55  2.19 0.01 0.01    78   151   147   691   324   272 8.46 0.10 0.08  40.86   1.51   2.80  -185   263   381  381  41.60   2.24   0.76  -185  270   376  376  40.97   1.61   3.08  -185   269   377  376 0.2710 0.2702 Sy1.2 
1556 SOAR           1.   4172  457  758 42.44 4.34 0.04 0.06 43.72 5.61 0.01 0.01  325  29  42 40.39  2.29 0.01 0.01   690   555   570    73   526   430 7.94 0.10 0.14  40.68   2.58   0.50   209    95   364  364  41.11   3.01   0.32   209   98   358  358  40.97   2.87   0.39   209    97   359  358 0.0720 0.0727 Sy1   
1558 SOAR           1.   3900  262  217 42.95 4.69 0.03 0.04 44.03 5.78 0.01 0.01  519  32  49 40.95  2.69 0.01 0.01   -78    66    78  -193   190   255 8.16 0.06 0.05  40.30   2.04   1.24     7   144   364  364 -40.00 -78.26 -40.00     7  147   358  358  41.01   2.75   0.27     7   147   359  358 0.0852 0.0853 Sy1   
1560 Powell_Palomar 1.   3143  286  269 42.38 4.38 0.04 0.03 43.80 5.80 0.02 0.02  239  23  19 40.40  2.40 0.01 0.01  -219   200   236   230   548   597 7.66 0.09 0.07  40.24   2.24   0.87   -21   113   346  334  40.82   2.83   0.41   -21  116   344  331  40.75   2.75   0.45   -21   115   344  331 0.0643 0.0642 Sy1   
1565 XSHOOTER       1.   2509   31   28 42.56 2.94 0.01 0.01 44.89 5.27 0.01 0.01   29   1   1 40.67  1.05 0.02 0.02   160     9     9   353    41    63 7.56 0.01 0.01  41.62   1.99   0.01   126     1   487    3  42.03   2.41   0.01   126    1   487    3  41.94   2.32   0.01   126     1   487    3 0.3520 0.3526 Sy1.9 
1574 Powell_Palomar 1.   2244  147  243 41.96 4.85 0.03 0.05 43.67 6.55 0.01 0.01  137  12  17 40.11  2.99 0.01 0.01   128   409   402   -67  1565  1844 7.13 0.06 0.09  39.59   2.47   5.77    10   274   436  404  40.71   3.59   0.79    10  281   434  402  40.28   3.16   1.75    10   280   434  402 0.0240 0.0240 Sy1   
1576 Powell_Palomar 2.   7766 1064 3066 42.68 4.30 0.04 0.05 43.87 5.49 0.03 0.03  390  45  45 40.44  2.06 0.02 0.01  -667   606   661    71  8709 13056 8.64 0.91 0.57  40.57   2.18   0.41   -55    96   365  218  40.91   2.52   0.29   -55   99   363  216  40.64   2.26   0.52   -55    98   363  216 0.0980 0.0978 Sy1   
1577 Powell_Palomar 1.   2615  308  244 42.33 4.61 0.04 0.04 43.82 6.11 0.02 0.02  213  20  20 40.50  2.78 0.01 0.01   420   183   142   152   526   631 7.47 0.12 0.07  40.48   2.76   0.70   166    53   436  404  41.31   3.59   0.18   166   55   434  402  41.26   3.54   0.17   166    54   434  402 0.0470 0.0476 Sy1   
1579 Powell_Palomar 1.   2816  331  204 41.99 4.05 0.04 0.06 43.22 5.28 0.03 0.03  407  42  53 40.09  2.15 0.01 0.01   -27   297   346     3  1769  1842 7.35 0.09 0.07  39.84   1.90   2.39   -12   271   447  892  40.70   2.76   0.76   -12  278   445  889  40.26   2.32   1.99   -12   277   445  889 0.0601 0.0600 Sy1   
1584 Powell_Palomar 1.   7133  670  666 42.69 4.03 0.05 0.04 43.86 5.21 0.03 0.03  392  43  40 40.45  1.80 0.01 0.01   -96   731   933    49   752  1257 8.56 0.08 0.07  39.70   1.04   3.30    90    48   376   97  41.40   2.74   0.10    90   49   371   95  41.05   2.40   0.21    90    49   371   95 0.1310 0.1313 Sy1   
1586 XSHOOTER       1.   3137  257  314 41.48 2.43 0.02 0.02 43.27 4.21 0.11 0.11   98   5   5 39.53  0.47 0.12 0.09   -27   114   110  -470    84    78 7.16 0.15 0.11  40.61   1.56   0.02   169     2   406    8  41.45   2.40   0.01   169    3   406    8  40.80   1.74   0.02   169     3   406    8 0.1990 0.1997 Sy1.9 
1588 XSHOOTER       1.   2972   12   10 41.27 3.67 0.01 0.01 42.89 5.29 0.01 0.01  145   2   1 39.36  1.77 0.01 0.01   466     5     5   468    19    19 7.00 0.01 0.01  40.50   2.90   0.76   158    83   236  260  40.89   3.30   0.45   158   86   235  259  41.09   3.50   0.24   158    85   235  259 0.0410 0.0415 Sy1.9 
1589 XSHOOTER       1.   7567   78   89 42.42 3.69 0.00 0.01 43.67 4.94 0.02 0.02  306   3   4 40.15  1.42 0.01 0.01   338    23    23   165    18    17 8.47 0.02 0.02  41.07   2.34   0.01   280     1   424    2  41.68   2.95   0.01   280    1   424    2  41.23   2.50   0.01   280     1   424    2 0.1410 0.1421 Sy1.8 
1590 Powell_Palomar 1.   4046  453  453 43.05 3.66 0.05 0.05 44.14 4.74 0.11 0.11  532  59  61 41.04  1.64 0.02 0.02   384   470   499   240  1089  1671 8.26 0.15 0.12  41.26   1.86   1.07   -25   149   381  309  41.91   2.51   0.30   -25  153   376  305 -40.00 -79.40 -40.00   -25   152   377  305 0.2822 0.2821 Sy1   
1593 Powell_Palomar 1.   1823  219  156 40.43 3.84 0.05 0.06 42.66 6.07 0.01 0.01   36   4   5 38.80  2.21 0.01 0.01  -128   448   492  -130   448   491 6.10 0.10 0.08  39.69   3.10   0.34   -92   112   378  258  39.70   3.11   0.68   -92  115   376  257  39.82   3.22   0.43   -92   114   376  257 0.0132 0.0129 Sy1.9 
1600 XSHOOTER       1.   3017   21   32 43.89 3.92 0.01 0.01 45.13 5.16 0.04 0.04  394   6   5 41.97  2.00 0.01 0.01   265     9     5   148    16    14 8.45 0.03 0.02  41.19   1.22   0.22   154     6   462  462  42.45   2.48   0.02   154    6   461  461  42.35   2.38   0.02   154     6   461  461 0.4940 0.4948 Sy1   
1601 XSHOOTER       1.   3248   19   19 42.36 4.06 0.01 0.01 43.59 5.29 0.02 0.02  376   3   3 40.40  2.09 0.01 0.01    23     5     5   213     4     4 7.68 0.02 0.01  40.29   1.98   0.01    62     1   377    4  40.94   2.63   0.01    62    1   376    4  40.74   2.43   0.01    62     1   376    4 0.0900 0.0902 Sy1   
1602 Powell_Palomar 1.   3522  297  484 41.79 3.56 0.04 0.05 43.67 5.43 0.01 0.01   77  10   9 39.79  1.56 0.02 0.01  -178   520   560 -1464  4985  6833 7.44 0.09 0.11  40.44   2.21   0.54  -516    69   417  204  41.09   2.86   0.25  -516   70   415  203  41.13   2.90   0.22  -516    70   416  203 0.0830 0.0811 Sy1.9 
1603 SOAR           1.   2469  208  223 42.71 4.57 0.04 0.04 43.91 5.77 0.01 0.01  413  36  37 40.86  2.72 0.01 0.01   274    89    85   218   171   153 7.63 0.08 0.08  41.00   2.86   0.23   187    26   313   62  41.70   3.56   0.07   187   26   305   61  41.22   3.08   0.22   187    26   306   61 0.0750 0.0757 Sy1   
1610 Powell_Palomar 1.   5592  554  505 41.97 3.84 0.04 0.05 43.67 5.54 0.01 0.01  120  11  14 39.80  1.67 0.01 0.01   297   769   824  -918  5500  5497 7.95 0.09 0.08  40.44   2.30   0.77   -36    99   436  436  40.92   2.78   0.32   -36  102   434  434  40.99   2.86   0.27   -36   102   434  434 0.0744 0.0743 Sy1.9 
1612 Powell_Palomar 1.   4560  539 1188 42.53 4.46 0.04 0.06 43.82 5.75 0.01 0.01  335  34  44 40.49  2.42 0.01 0.01  -288   878   763   -13   762   695 8.07 0.09 0.19  40.67   2.60   0.34   -98    80   614  194  41.50   3.43   0.17   -98   82   613  194  41.20   3.13   0.36   -98    82   613  194 0.0696 0.0692 Sy1   
1617 XSHOOTER       2.5  2740    4    3 43.15 4.28 0.01 0.01 44.35 5.48 0.01 0.01  419   1   1 41.31  2.44 0.01 0.01  -164     5     5  -215     3     4 7.96 0.01 0.01  41.26   2.40   0.01    98     0   222    1  42.17   3.31   0.01    98    0   221    1  41.68   2.82   0.01    98     0   221    1 0.1630 0.1634 Sy1   
1628 Powell_Palomar 1.   3447  381  282 42.17 4.77 0.04 0.05 43.34 5.94 0.01 0.01  450  37  61 40.21  2.81 0.01 0.01   233   299   283   315   956  1211 7.63 0.10 0.07  39.31   1.91   9.25    73   248   290  682  40.44   3.04   0.85    73  254   287  675  40.09   2.69   1.79    73   254   288  675 0.0330 0.0333 Sy1   
1632 Powell_Palomar 2.   2652  369  684 42.10 4.21 0.05 0.04 43.70 5.81 0.01 0.01  156  17  15 40.25  2.36 0.01 0.01  -416   555   419  -177   489   370 7.35 0.12 0.19  40.55   2.66   0.42  -122    71   385  222  41.13   3.24   0.28  -122   73   383  221  40.97   3.08   0.28  -122    72   383  221 0.0570 0.0566 Sy1   


==> datafile6.txt <==
Title: BASS XXV: DR2 Broad-line Based Black Hole Mass Estimates and Biases 
       from Obscuration 
Authors: Mejia-Restrepo J.E., Trakhtenbrot B., Koss M.J., Oh K., den Brok J.,
    Stern D., Powell M.C., Ricci F., Caglar T., Ricci C., Bauer F.E.,
    Treister E., Harrison F.A., Urry C.M., Ananna T.T., Asmus D., Assef R.J.,
    Bar R.E., Bessiere P.S., Burtscher L., Ichikawa K., Kakkad D., Kamraj N., 
    Mushotzky R., Privon G.C., Rojas A.F., Sani E., Schawinski K., Veilleux S.
Table: H{beta} measurements table
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---           BATID          BASS identifier
   6- 19 A14    ---           Subsample      Source of the optical spectrum
  21- 23 F3.1   ---           fQ(Hb)         Fit quality flag for the H{beta} fit (1)
  25- 29 I5     km/s          FWHM(bHb)      FWHM of the broad H{beta} emission line 
  31- 34 I4     km/s        e_FWHM(bHb)      Lower error on FWHM(bHb) (2)
  36- 39 I4     km/s        E_FWHM(bHb)      Upper error on FWHM(bHb) (2)
  41- 45 F5.2   [10-7W]       logL(bHb)      Broad H{beta} line luminosity 
  47- 50 F4.2   [10-20W/m2]   logF(bHb)      Broad H{beta} line integrated flux, 10^(-17)erg/s/cm^2
  52- 55 F4.2   [10-7W]     e_logL(bHb)      Lower error on logL(bHb) (2)
  57- 60 F4.2   [10-7W]     E_logL(bHb)      Upper error on logL(bHb) (2)
  62- 66 F5.2   [10-7W]       logL5100       Monochromatic luminosity at rest- (2)frame 5100A
  68- 71 F4.2   [10-20W/m2]   logF5100       Monochromatic Flux at rest-frame 5100A, 10^(-17)erg/s/cm^2
  73- 76 F4.2   [10-7W]     e_logL5100       Lower error on logL5100 (2)
  78- 81 F4.2   [10-7W]     E_logL5100       Upper error on logL5100 (2)
  83- 87 I5     0.1nm         EW(bHb)        Rest-frame equivalent width of the broad H{beta} line, A
  89- 93 I5     0.1nm       e_EW(bHb)        Lower error on EW(bHb) (2)
  95- 99 I5     0.1nm       E_EW(bHb)        Upper error on EW(bHb) (2)
 101-105 F5.2   [10+3W/m]     logLpeak(bHb)  Monochromatic luminosity of the broad H{beta} line at peak, erg/s/A
 107-110 F4.2   [10-10W/m3]   logFpeak(bHb)  Monochromatic flux of the broad H{beta} line at peak, 10^()-17)erg/s/cm^/A 
 112-115 F4.2   [10+3W/m]   e_logLpeak(bHb)  Lower error on logLpeak(bHb), erg/s/A (2)
 117-120 F4.2   [10+3W/m]   E_logLpeak(bHb)  Upper error on logLpeak(bHb), erg/s/A (2)
 122-126 I5     km/s          dVpeak(bHb)    Velocity shift of the broad H{beta} line peak 
 128-132 I5     km/s        e_dVpeak(bHb)    Lower error on dVpeak(bHb) (2)
 134-138 I5     km/s        E_dVpeak(bHb)    Upper error on dVpeak(bHb) (2)
 140-144 I5     km/s          dV(bHb)        Velocity shift of the broad H{beta} line centroid 
 146-150 I5     km/s        e_dV(bHb)        Lower error on dV(bHb) (2)
 152-156 I5     km/s        E_dV(bHb)        Upper error on dV(bHb) (2)
 158-162 F5.2   [Msun]        logMbh(bHb)    Broad H{beta}-based BH mass estimate (3)
 164-167 F4.2   [Msun]      e_logMbh(bHb)    Lower error on logMbh(bHb)  (2)
 169-172 F4.2   [Msun]      E_logMbh(bHb)    Lower error on logMbh(bHb)  (2)
 174-178 F5.2   [10-7W]       logL(OIII)     Luminosity of the narrow [OIII] emission line 
 180-183 F4.2   [10-20W/m2]   logF(OIII)     Integrated flux of the narrow [OIII] emission line, 10^(-17)erg/s/cm^2
 185-188 F4.2   [10-7W]     e_logL(OIII)     Error on logL(OIII)
 190-194 I5     km/s          dV(OIII)       Velocity shift of the [OIII] line peak/centroid 
 196-199 I4     km/s        e_dV(OIII)       Error on dV(OIII)
 201-201 A1     ---         l_FWHM(OIII)     Limit flag for FWHM(OIII)
 202-205 I4     km/s          FWHM(OIII)     FWHM of the narrow [OIII] emission line 
 207-210 I4     km/s        e_FWHM(OIII)     Error on FWHM(OIII)
 212-217 F6.2   [10-7W]       logL(HBn)      Luminosity of the narrow H{beta} line 
 219-226 F8.4   [10-20W/m2]   logF(HBn)      Integrated flux of the narrow H{beta} line, 10^(-17)erg/s/cm^2
 228-235 F8.4   [10-7W]     e_logL(HBn)      ?=-40. Error on logL(HBn)
 237-240 I4     km/s          dV(HBn)        Velocity shift of the narrow H{beta} line peak/centroid 
 242-245 I4     km/s        e_dV(HBn)        Error on dV(HBn)
 247-247 A1     ---         l_FWHM(HBn)      Limit flag for FWHM(HBn)
 248-251 I4     km/s          FWHM(HBn)      FWHM of the narrow H{beta} emission line 
 253-256 I4     km/s        e_FWHM(HBn)      Error on FWHM(HBn)
 258-263 F6.4   ---           z-ref          Source redshift (4)
 265-270 F6.4   ---           z-corr(OIII)   ?="" Updated redshift (5)
 272-276 A5     ---           DR2Type        DR2 Seyfert (6)
--------------------------------------------------------------------------------
Note (1): Quality flag for the fit -- 
    1 = good fit;
    2 = acceptable one.
Note (2): When both lower and upper errors are reported, these correspond to
    the 16th and 84th percentiles of the corresponding distribution from the
    spectral bootstrapping procedure.
Note (3): Following Trakhtenbrot & Netzer (2012) [2012MNRAS.427.3081T]
Note (4): Source redshift, as reported in the BASS/DR2 catalog, Koss et al. in prep.
Note (5): Updated redshift, based on NLR measurements of the [OIII] emission 
    lines from this paper
Note (6): DR2 Seyfert type according to Winkler (1992) [1992MNRAS.257..677W] 
    classification (see Section 3.1 for details).
--------------------------------------------------------------------------------
   2 FORS2          1.   4950  400  648 41.04 3.14 0.04 0.05 43.12 5.21 0.02 0.02    42     4     7 39.00 1.09 0.04 0.04   -31   207   231  1304 22066 18450  7.41 0.99 0.59 40.91 3.01 0.03   124    3    98    4  40.09   2.1800   0.0400  124    3    61    2 0.0580 0.0584 Sy1.5 
   3 FORS2          1.   2608  376  303 40.77 3.62 0.05 0.04 42.80 5.64 0.01 0.01    48     5     4 39.05 1.90 0.01 0.01   148   548   553   334  1002   892  6.70 0.12 0.14 40.21 3.06 1.00   134  152   358  232  39.34   2.1800   1.0000   46  462   350  457 0.0250 0.0255 Sy1   
   6 Grupe_ROSAT    2.   1644   35   47 42.12 4.94 0.02 0.02 43.75 6.56 0.01 0.01   123     5     5 40.51 3.33 0.00 0.00   265     7    12   223    33    33  7.06 0.02 0.02 41.14 3.96 0.03   698    8   239   16 -40.00 -77.1800 -40.0000  698    8   221   15 0.0258 0.0282 Sy1   
   8 Powell_Palomar 1.   5077   78  212 42.36 4.06 0.01 0.01 43.74 5.44 0.03 0.03   191    13     9 40.34 2.04 0.02 0.01   339    38    49  1556  7319  8002  8.17 0.02 0.04 42.02 3.72 0.00    18    1   150    1  40.86   2.5600   0.0400   18    1   138    1 0.0894 0.0895 Sy1.2 
  14 duPont_dr2     2.   5538  712  592 41.54 3.57 0.04 0.04 43.45 5.48 0.02 0.02    66     9     9 39.45 1.49 0.04 0.04  -370   130   130  1027 17786 20198  7.78 1.41 0.52 41.30 3.33 0.03    56    5   230    8  40.39   2.4300   0.0700  -34   37   774  774 0.0620 0.0622 Sy1.2 
  16 Powell_Palomar 2.   2279  288  206 42.96 4.23 0.05 0.05 44.95 6.22 0.01 0.01    48     6     6 41.26 2.52 0.01 0.01  1135   398   267  1175   396   431  7.81 0.11 0.07 42.42 3.68 0.26   896  169   665  665  40.93   2.1900   1.0000  724   61   156  126 0.1420 0.1454 Sy1.2 
  19 SOAR           1.   4383  345  369 42.32 4.19 0.04 0.04 44.31 6.18 0.01 0.01    49     4     5 40.42 2.30 0.01 0.01    37   171   171   405   192   147  8.02 0.07 0.08 41.83 3.71 0.01    75    4   246  246  41.05   2.9200   0.0600   75    4   226  226 0.0740 0.0743 Sy1.2 
  22 Powell_Palomar 1.   2672  127  133 41.91 4.20 0.03 0.03 43.57 5.86 0.02 0.02   103     6     7 40.17 2.45 0.01 0.01   469    34    23   728    72    60  7.36 0.05 0.04 41.25 3.54 0.01   174    3   329    7  40.21   2.5000   0.1000  174    4   323    7 0.0470 0.0476 Sy1.2 
  30 archival_ROSAT 1.   6939  231  345 42.57 3.85 0.02 0.02 44.40 5.68 0.02 0.02    74     3     4 40.42 1.70 0.05 0.06  -913   115   121   662  6087  5229  8.56 0.04 0.06 42.31 3.59 0.00    34    2   242    3  41.13   2.4100   0.0600   34    2   212    2 0.1400 0.1401 Sy1.2 
  34 Stern_Palomar  2.   7634  584  951 40.75 3.27 0.05 0.04 43.20 5.72 0.02 0.02    18     2     2 38.68 1.20 0.09 0.11   463   450   430  1225  4540  4286  7.62 0.10 0.13 41.05 3.57 0.01    23    5   646  645 -40.00 -77.4700 -40.0000 -102    0   642  611 0.0359 0.0360 Sy1.2 
  36 Stern_Palomar  2.   3941   56   60 42.01 4.01 0.01 0.01 43.80 5.80 0.02 0.02    75     2     2 40.17 2.17 0.01 0.01   352    19    13   487   920   644  7.75 0.02 0.02 41.68 3.69 0.00   179    1   293    2  40.82   2.8300   0.0200  179    1   285    2 0.0640 0.0646 Sy1.2 
  39 archival_ROSAT 1.   4798   60   84 43.28 4.47 0.01 0.02 44.85 6.03 0.01 0.01   126     4     6 41.27 2.45 0.01 0.01  -197    19    19   225   100    85  8.64 0.02 0.01 42.65 3.83 0.00  -164    2   498    5  41.43   2.6200   0.0600 -164    2   490    5 0.1550 0.1544 Sy1   
  42 Powell_Palomar 1.   9838 1125  938 43.40 3.97 0.05 0.05 45.09 5.66 0.08 0.08    94    15     8 41.15 1.72 0.13 0.15  2485   443   564  1702  3867  3334  9.33 0.13 0.11 43.09 3.66 0.04  -327   27   876  876  42.31   2.8800   0.0900 -327   28   871  871 0.2910 0.2896 Sy1   
  43 Powell_Palomar 1.   6312  193  214 40.93 4.25 0.02 0.02 42.56 5.88 0.01 0.01   115     6     5 38.84 2.16 0.01 0.01   364    50    62  1442  5568  6057  7.56 0.03 0.03 39.74 3.06 0.01   136    2 < 240    0  37.37   0.6900   1.0000  136    2 < 247  247 0.0146 0.0151 Sy1.2 
  45 XSHOOTER       2.  11272  379  190 41.06 2.99 0.02 0.02 43.25 5.18 0.01 0.01    34     2     2 38.86 0.80 0.06 0.07 -1363    93   149  1095   167   126  8.13 0.04 0.02 40.96 2.89 0.00   161    0   276    1  39.92   1.8600   0.0200  161    0   274    1 0.0690 0.0696 Sy1.5 
  48 FORS2          1.   6708 1250 1035 41.25 2.39 0.04 0.04 43.32 4.45 0.05 0.05    40     7     7 39.21 0.35 0.12 0.11  -296 24085 35497  1393 18275 27820  7.79 1.17 0.65 41.47 2.61 0.02   123    9 < 312    0  40.48   1.6200   0.1900  123    9   258   18 0.1630 0.1635 Sy1.5 
  51 archival_ROSAT 1.   3205  117  133 42.56 4.54 0.02 0.02 44.12 6.10 0.05 0.05   132     5     6 40.62 2.60 0.05 0.05   512    26    43  1810   341   328  7.88 0.03 0.03 42.32 4.30 0.04   194    3   423    5  41.36   3.3300   0.0400  194    3   409    4 0.0660 0.0667 Sy1.2 
  52 XSHOOTER       1.   7387  134  126 41.65 3.76 0.02 0.01 43.37 5.48 0.01 0.01    92     4     2 39.50 1.61 0.01 0.01    37    23    22  -422    83    70  8.10 0.02 0.01 41.18 3.29 0.00    38    0   377    1  40.16   2.2700   0.0100   38    0   376    1 0.0570 0.0571 Sy1.2 
  60 Keck           1.   3139  132  139 41.81 4.06 0.02 0.04 43.36 5.60 0.01 0.01   135     7    12 39.96 2.20 0.00 0.00  -167    25    25  -317    93    77  7.45 0.03 0.03 41.38 3.63 0.01   -26    3   464   10  40.14   2.3900   0.0900  -26    3   460   10 0.0490 0.0489 Sy1   
  61 Powell_Palomar 2.   9317 1222 2150 41.70 3.88 0.03 0.02 43.42 5.60 0.02 0.02   100     6     5 39.49 1.67 0.03 0.02 -1240  1003   827  1519   441   333  8.33 0.13 0.17 41.21 3.40 0.03   -37    8   717   32  40.24   2.4200   0.3000  -37    9   715   33 0.0526 0.0524 Sy1.2 
  69 duPont_dr2     2.   3170  345  541 43.11 4.57 0.04 0.04 44.88 6.34 0.13 0.13    81     7     7 41.33 2.78 0.09 0.12   167   504   624   220   610   612  8.18 0.18 0.15 42.17 3.63 0.75  -144  536   981 1117 -40.00 -78.5400 -40.0000   28  417 < 537  537 0.1160 0.1155 Sy1   
  73 XSHOOTER       1.   5229   14   17 42.47 4.76 0.00 0.00 44.12 6.41 0.01 0.01   104     0     0 40.45 2.73 0.01 0.01  -228     6     0   966    12    19  8.26 0.01 0.00 41.83 4.12 0.00  -323    1   695  695  41.28   3.5600   0.0000 -323    1   695  695 0.0470 0.0459 Sy1   
  75 Powell_Palomar 1.   7500  754  629 43.41 3.91 0.04 0.04 45.30 5.80 0.01 0.01    64     6     6 41.28 1.78 0.02 0.02   697   175   167  1639   256   378  9.10 0.10 0.08 42.60 3.10 0.01  -125   10   579   24  41.29   1.7900   0.3000 -125   10   589   24 0.3124 0.3119 Sy1   
  76 archival_ROSAT 1.   5446  430  615 42.01 3.51 0.03 0.04 43.87 5.36 0.13 0.13    75     6     8 39.99 1.49 0.16 0.20   419  3444  2286   881  9019 10152  8.04 0.11 0.13 41.66 3.16 0.77  -227  756   737  611  40.57   2.0700   1.0000 -499 2079 <1543 1543 0.1110 0.1102 Sy1.2 
  77 XSHOOTER       2.   2192   79   55 39.88 3.06 0.02 0.02 42.44 5.62 0.03 0.03    14     1     1 38.21 1.40 0.08 0.10   358    37    43  1167  5626  4965  6.05 0.04 0.03 40.43 3.62 0.00    -3    0    94    0  39.42   2.6000   0.0100   -3    0    89    0 0.0170 0.0170 Sy1.2 
  78 archival_ROSAT 1.   2030   83   82 41.75 4.05 0.03 0.02 43.60 5.90 0.03 0.03    71     5     4 40.18 2.48 0.02 0.02  -580    37    37  -581    34    39  7.03 0.03 0.04 41.78 4.09 0.01  -887    5   192    3  40.83   3.1400   0.0900 -887    5    71    1 0.0460 0.0429 Sy1.5 
  82 duPont_dr2     1.   4838  363  473 41.95 3.44 0.04 0.03 43.73 5.23 0.05 0.05    81     8     6 39.92 1.41 0.07 0.05  -654   168   181   288   519   641  7.90 0.07 0.07 41.28 2.78 0.03    -5   18   326   25  40.57   2.0600   0.2200  213  206   774  778 0.1116 0.1115 Sy1   
  85 archival_ROSAT 2.   6245  204  345 42.46 4.27 0.02 0.03 44.12 5.94 0.02 0.02   101     7     7 40.35 2.17 0.03 0.02  -666    93    96   849  5653  6222  8.40 0.04 0.05 41.73 3.54 0.01    70   12   505   18  40.94   2.7500   0.0800   70   13   471   17 0.0790 0.0793 Sy1   
  90 DR1            1.   9896  918 1057 41.85 3.65 0.05 0.06 43.93 5.73 0.01 0.01    42     4     6 39.63 1.43 0.04 0.05 -1406   581   769   160   523   435  8.46 0.09 0.08 41.79 3.59 0.02  -235   17  1385   30  40.27   2.0700   0.1100   54    9   254   14 0.0800 0.0792 Sy1.5 
  94 DR1            1.   5743  543  501 41.07 3.75 0.06 0.05 43.14 5.83 0.09 0.09    44     6     5 38.97 1.66 0.27 0.22    19   163   189   661   267   425  7.55 0.09 0.09 40.54 3.22 0.02   -42   16 <1025    0  39.11   1.8000   0.6000  -42   17 <1055 1055 0.0300 0.0299 Sy1.2 
  95 DR1            2.5  5961  348  386 41.60 4.20 0.04 0.05 43.76 6.36 0.01 0.01    36     3     4 39.47 2.07 0.03 0.05  -228   123   119  -493   154   165  7.89 0.05 0.06 41.06 3.66 0.02    85    6 < 659    0 -40.00 -77.4000 -40.0000   85    6 < 679  679 0.0330 0.0333 Sy1   
  97 duPont_dr2     2.   5416   93  119 43.32 4.53 0.01 0.01 45.07 6.28 0.01 0.01    82     3     4 41.33 2.54 0.01 0.01  -234    44    49    25  3724  3786  8.76 0.02 0.02 42.61 3.82 0.01     5    7   785  785  41.81   3.0200   0.0500    5    8   774  774 0.1510 0.1510 Sy1   
  98 duPont_dr2     2.   6295  555  858 42.24 4.02 0.03 0.03 43.96 5.74 0.02 0.02    92     8    12 40.11 1.89 0.02 0.03   271    66    53  1432 17072 20096  8.29 0.97 0.56 41.37 3.15 0.01   754   10   860   21  40.35   2.1200   0.1200  500    0   774    0 0.0820 0.0847 Sy1   
  99 Powell_Palomar 2.   6453  527  459 41.47 3.73 0.03 0.04 43.49 5.75 0.02 0.02    49     5     5 39.39 1.65 0.03 0.04   999 29389 23253   999 16824 23666  7.88 0.09 0.07 40.87 3.14 0.01    79    5   344   12  40.21   2.4800   0.0600 -254   71   909    0 0.0480 0.0483 Sy1   
 105 archival_ROSAT 1.  12172  338  466 42.88 3.94 0.02 0.02 44.56 5.61 0.02 0.02    98     5     3 40.56 1.61 0.03 0.03  1369   189   208  1368   186   209  9.22 0.03 0.03 42.78 3.83 0.00    -6    3 < 839    0  41.77   2.8300   0.0400   -6    3 < 864  864 0.1780 0.1780 Sy1.5 
 106 SDSS           1.   5287  283  285 41.66 4.05 0.03 0.03 43.88 6.27 0.01 0.01    30     2     2 39.64 2.02 0.02 0.02  1055    52    52  1495    67    71  7.81 0.05 0.04 41.20 3.58 0.00   182    1   377    3  40.06   2.4400   0.0400  182    2   376    3 0.0420 0.0426 Sy1.2 
 111 DR1            1.  11137  422  777 42.66 4.02 0.02 0.02 44.39 5.74 0.01 0.01    90     9    10 40.38 1.74 0.02 0.03   333 29357 34556  1079 26492 20846  9.02 0.04 0.12 42.31 3.67 0.00    25    3   350    4  41.36   2.7100   0.0300   25    3   322    4 0.1290 0.1291 Sy1.2 
 113 Powell_Palomar 2.   4154   90   95 42.39 4.64 0.02 0.02 44.10 6.35 0.01 0.01    86     3     4 40.47 2.72 0.01 0.01   210    25    19  -174   144   153  8.01 0.02 0.02 41.56 3.80 0.01   204    2   210    5  40.63   2.8800   0.0800  204    2   202    5 0.0490 0.0497 Sy1   
 116 XSHOOTER       1.   9464   23   23 41.31 4.12 0.00 0.00 43.25 6.06 0.01 0.01    59     0     0 39.12 1.93 0.02 0.03 -2454     6     6   511    12     9  8.12 0.01 0.01 40.83 3.64 0.00   138    0   384    1  39.60   2.4100   0.0100  138    0   383    1 0.0260 0.0265 Sy1.2 
 117 duPont_dr2     1.   4707  187  196 42.31 4.18 0.03 0.03 43.85 5.73 0.02 0.02   134     8     8 40.33 2.21 0.01 0.02  -216    37    38   237   179   321  8.07 0.03 0.04 41.18 3.05 0.14    22   22 < 521    0  40.52   2.3900   0.1800  -94   51   759  100 0.0740 0.0741 Sy1   
 121 Powell_Palomar 1.   9249 1197 1167 42.84 3.78 0.02 0.03 44.54 5.48 0.02 0.02    93     9     9 40.63 1.57 0.02 0.03 -1209   254   216   502 12845 13249  8.96 0.21 1.35 42.61 3.55 0.00  -601    3   747    7  41.62   2.5600   0.0400 -601    3   701    7 0.2000 0.1976 Sy1.2 
 122 Stern_Palomar  2.   9457 1232 2099 41.22 3.25 0.06 0.05 43.21 5.24 0.05 0.05    57     7     6 39.00 1.03 0.14 0.19 -1209  1114  1168    11  3489  3951  8.07 0.16 0.16 41.36 3.39 0.01  -120    2   506    7  40.22   2.2500   0.0500 -120    3   521    7 0.0620 0.0616 Sy1.5 
 124 SOAR           2.   7408  357  634 43.04 3.84 0.04 0.03 44.65 5.44 0.01 0.01   115    11    10 40.89 1.68 0.01 0.01   783   111   118  1457   186   238  8.88 0.05 0.07 42.60 3.39 0.01    33    2   246  246  41.68   2.4800   0.0500   33    2   226  226 0.2320 0.2321 Sy1.2 
 126 duPont_dr2     2.   4282  557  422 41.95 4.04 0.06 0.05 43.84 5.94 0.02 0.02    63     9     7 40.04 2.13 0.02 0.02  -222   682   844   165  4191  6069  7.79 0.11 0.09 41.37 3.47 1.00  -263  364   312  333  40.39   2.4800   1.0000 -263  374   284  312 0.0580 0.0571 Sy1   
 127 DR1            1.   4483   69  135 42.22 4.29 0.02 0.03 43.84 5.92 0.01 0.01   122     7     9 40.20 2.28 0.01 0.01   191    31    25  -315   352   419  7.98 0.01 0.03 41.77 3.85 0.00   241    1   316    2  40.68   2.7600   0.0300  241    1   309    2 0.0590 0.0599 Sy1.2 
 128 Powell_Palomar 1.   5210  313  146 41.47 4.07 0.02 0.02 43.55 6.15 0.01 0.01    41     2     2 39.57 2.17 0.01 0.01  -259    74    69    94    80    69  7.69 0.05 0.02 40.61 3.21 0.01   112    6   237    9  39.69   2.2900   0.1200  112    6   228    9 0.0330 0.0334 Sy1   
 129 DR1            1.   3775  335  286 41.46 4.69 0.03 0.04 43.22 6.46 0.02 0.02    92     7     9 39.52 2.76 0.02 0.01    31    93    75   568   296   451  7.41 0.08 0.06 41.18 4.41 0.01    91    3   229    4  39.93   3.1700   0.1100   91    3   213    4 0.0160 0.0163 Sy1.2 
 130 XSHOOTER       1.   2566   10    9 41.23 4.40 0.00 0.00 43.24 6.41 0.00 0.00    47     0     0 39.55 2.72 0.00 0.00  -500     0     6  -809    15    13  6.94 0.00 0.00 40.38 3.56 0.00  -390    0   280    0  39.47   2.6400   0.0100 -390    0   278    0 0.0173 0.0159 Sy1   
 134 XSHOOTER       1.   5032    3  177 42.27 4.63 0.00 0.00 43.91 6.27 0.00 0.00   106     3     5 40.28 2.65 0.00 0.00  -111     8     0   748  5306  5292  8.11 0.00 0.03 41.86 4.22 0.00   -20    0   315    0  40.69   3.0500   0.0000  -20    0   313    0 0.0430 0.0430 Sy1.2 
 136 duPont_dr2     1.   8406  238  303 42.18 4.50 0.01 0.01 43.89 6.21 0.01 0.01    94     3     3 40.00 2.32 0.01 0.02  -487   123   154   312    71    76  8.50 0.03 0.03 41.07 3.39 0.09    76   19    40    3  40.17   2.4900   0.2100 -117  111   636   99 0.0450 0.0453 Sy1   
 138 FORS2          1.   4055  176  267 41.42 3.47 0.03 0.03 43.11 5.16 0.01 0.01    97     7     8 39.50 1.55 0.01 0.01    93    60    47   705  7949 10098  7.45 0.05 0.06 41.23 3.28 0.02    86    3 < 312    0  40.61   2.6600   0.0200  -21   14   579   28 0.0610 0.0613 Sy1.2 
 141 duPont_dr2     1.   3676  169  115 41.50 4.28 0.03 0.02 43.25 6.03 0.01 0.01    95     7     5 39.46 2.24 0.01 0.01   -62    34    46  -955   542   399  7.41 0.05 0.03 40.99 3.77 0.01    90    4   372    5  39.99   2.7700   0.0700   90    4   350    5 0.0270 0.0273 Sy1.2 
 143 archival_ROSAT 2.   7361  929  828 42.29 4.23 0.05 0.06 45.15 7.09 0.00 0.00    70     8     9 41.09 3.02 0.01 0.01   142   248   261  1140   619   367  8.45 0.11 0.10 41.08 3.02 0.05   184   30   204   30  40.37   2.3000   0.2900  184   31   176   26 0.0690 0.0697 Sy1   
 161 Stern_Palomar  1.   3058  172  302 40.48 3.14 0.03 0.04 42.24 4.89 0.08 0.08    89     7     8 38.68 1.34 0.05 0.06   123    68    51   629  7135  7059  6.68 0.07 0.09 40.53 3.19 0.02    85    4   202    4  39.54   2.1900   0.0500   85    4   208    4 0.0310 0.0313 Sy1.5 
 162 Powell_Palomar 1.   6745  889  813 41.57 4.19 0.01 0.01 43.22 5.85 0.01 0.01   116     8     6 39.49 2.11 0.02 0.01  -617 34747 28232   622 27218 22999  7.97 0.88 0.47 41.01 3.64 0.02   306    2   312    9  40.45   3.0800   0.0200  270    8   843   31 0.0320 0.0331 Sy1   
 164 FORS2          1.   2556  333  754 40.81 3.59 0.04 0.04 43.01 5.79 0.01 0.01    32     3     3 39.10 1.88 0.01 0.01   259   499   474    55   900   819  6.70 0.09 0.27 39.89 2.67 1.00   192  239 < 312    0  38.94   1.7200   1.0000  291  951   246  708 0.0270 0.0277 Sy1   
 167 archival_ROSAT 1.   4837  466  564 41.77 3.73 0.04 0.05 43.67 5.64 0.02 0.02    60     6     7 39.69 1.66 0.04 0.03  -352   130   115  1815   573   503  7.79 0.09 0.10 41.42 3.38 0.01  -120   10   552   16  40.80   2.7600   0.0600 -120   11   523   16 0.0670 0.0666 Sy1.2 
 168 archival_ROSAT 2.   3237   51   59 43.01 3.85 0.02 0.02 44.59 5.42 0.01 0.01   123     5     6 41.16 1.99 0.01 0.01   802    15    22   857    93    85  8.14 0.02 0.02 42.32 3.16 0.01   666    4   314    7  41.47   2.3100   0.0500  666    4   303    7 0.2230 0.2257 Sy1   
 169 Powell_Palomar 2.   6973  352  550 42.31 4.35 0.03 0.03 43.91 5.95 0.04 0.04   116     7     8 40.22 2.26 0.04 0.03   870   464   414   -86   135   140  8.42 0.06 0.06 42.16 4.20 0.01    12    3   627   11  41.24   3.2800   0.0500   12    3   624   12 0.0615 0.0615 Sy1.2 
 174 Powell_Palomar 1.   1543  141  137 41.68 3.73 0.05 0.04 43.53 5.58 0.02 0.02    64     7     6 40.16 2.20 0.01 0.01   524    19    19   391    66    51  6.76 0.09 0.07 40.73 2.77 0.04   447   14   183   17  40.47   2.5200   0.1100  447   15   162   16 0.0610 0.0626 Sy1   
 175 Grupe_ROSAT    1.   3400  213  155 42.15 4.24 0.02 0.04 43.79 5.89 0.04 0.04   110     5     9 40.29 2.39 0.03 0.02    93    50    37  -414   311   345  7.70 0.04 0.05 41.99 4.08 0.04   225    9   665  665  41.34   3.4400   0.0300  225    9   662  662 0.0580 0.0588 Sy1.2 
 180 archival_ROSAT 1.   2532  110  111 42.07 4.37 0.02 0.03 43.69 6.00 0.03 0.03   119     7     8 40.26 2.57 0.01 0.01  -339    26    31 -2004   481   345  7.40 0.04 0.04 42.26 4.56 0.00  -349    2 < 719    0  41.41   3.7200   0.0200 -349    2 < 741  741 0.0460 0.0448 Sy1.5 
 183 Powell_Palomar 1.   4419  180  170 42.28 4.42 0.03 0.03 43.76 5.90 0.04 0.04   157    13    12 40.32 2.46 0.02 0.02   512    43    32   693 11153 11458  8.00 0.05 0.05 41.98 4.12 0.02   213    8   682   12  41.31   3.4500   0.0200  213    8   679   13 0.0550 0.0557 Sy1.2 
 184 XSHOOTER       1.   2415   63   67 38.18 2.44 0.01 0.01 40.57 4.83 0.01 0.01    25     1     1 36.51 0.77 0.04 0.03  -197    19    26  -594    54    38  5.18 0.03 0.02 38.12 2.38 0.00    27    0   112    0  37.43   1.6900   0.0100   27    0   108    0 0.0050 0.0051 Sy1.5 
 185 Powell_Palomar 2.   3026  168  149 41.22 3.77 0.03 0.04 43.31 5.87 0.01 0.01    41     3     3 39.38 1.93 0.02 0.02   105    65    59  1344  6824  6973  7.08 0.05 0.04 40.86 3.42 0.03    59    5   306   13  40.41   2.9600   0.0600   59    5   301   13 0.0348 0.0350 Sy1.2 
 187 archival_ROSAT 1.   5952  374  637 42.40 3.40 0.04 0.05 44.34 5.34 0.08 0.08    58     5     7 40.30 1.29 0.15 0.13  1375   274   361  3242 10310 11484  8.33 0.10 0.10 42.18 3.17 0.01   144   11   592   24  41.14   2.1300   0.1500  144   12   582   24 0.1890 0.1896 Sy1.2 
 189 DR1            2.5  5427  141  119 41.89 5.25 0.03 0.03 43.87 7.23 0.01 0.01    51     4     3 39.79 3.15 0.03 0.03    25    25    25   168    41    34  7.96 0.02 0.02 40.69 4.05 0.03   112    7 < 659    0  39.36   2.7200   0.1600  112    7 < 679  679 0.0140 0.0144 Sy1   
 190 SOAR           1.   5887  163  142 41.96 4.32 0.02 0.02 43.75 6.11 0.01 0.01    82     3     3 39.91 2.28 0.01 0.01  -259    49    62   481  3732  5041  8.07 0.02 0.03 41.20 3.56 0.03   -41    7   246  246 -40.00 -77.6400 -40.0000  -41    8   226  226 0.0430 0.0429 Sy1   
 191 archival_ROSAT 2.   3104  325  337 42.01 3.65 0.05 0.07 44.05 5.69 0.02 0.02    43     5     7 40.26 1.91 0.03 0.02   -49   408   308  -104   894  1118  7.55 0.09 0.10 41.44 3.08 0.39   -97   95 < 719    0  41.52   3.1600   0.2300 -188  161   582    0 0.0950 0.0946 Sy1   
 194 Grupe_ROSAT    1.   4924  619  531 42.27 4.35 0.06 0.05 44.02 6.10 0.01 0.01    89    13    11 40.34 2.42 0.01 0.01  -123   253   187  -123   250   191  8.09 0.11 0.08 41.53 3.61 0.05   -52   22   306   42  40.75   2.8400   0.3100  -52   22   300   43 0.0586 0.0584 Sy1   
 197 XSHOOTER       1.   2875    6    4 41.48 4.01 0.00 0.00 43.15 5.69 0.01 0.01   107     0     0 39.70 2.23 0.01 0.01   -49     0     0  -176     2     2  7.18 0.00 0.01 41.22 3.75 0.00   -34    0   153    0  40.10   2.6300   0.0000  -34    0   150    0 0.0356 0.0354 Sy1.2 
 207 SOAR           1.  11413  284  241 41.81 3.95 0.03 0.03 43.67 5.81 0.01 0.01    71     4     4 39.63 1.77 0.03 0.02 -1967    77    72   179   143   162  8.57 0.02 0.02 41.63 3.77 0.00   -18    2   581  581  39.58   1.7300   0.2500 1533   74   226  226 0.0550 0.0549 Sy1.2 
 212 Powell_Palomar 1.   2484  325  356 43.49 4.01 0.03 0.02 45.40 5.92 0.02 0.02    63     4     2 41.69 2.21 0.01 0.02   370    72   115   623    84    66  8.18 0.12 0.11 43.54 4.06 0.01   374    1   188    2  42.37   2.8900   0.0600  374    1   178    2 0.3050 0.3066 Sy1.5 
 213 Powell_Palomar 1.   4513  143  121 42.33 4.80 0.03 0.03 43.88 6.35 0.00 0.00   141     9     8 40.28 2.75 0.00 0.00  -290    37    37  -529   122   158  8.05 0.03 0.02 42.22 4.69 0.00   -15    1   224    1  41.11   3.5800   0.0300  -15    1   216    1 0.0382 0.0382 Sy1.5 
 214 DR1            1.   4561  600  462 43.02 5.29 0.00 0.00 44.54 6.81 0.09 0.09   133    16    28 41.12 3.39 0.05 0.04   358     0     0  1004 17173 15350  8.45 0.93 0.32 42.52 4.79 0.00   500  500   461    0  41.32   3.5800   0.0000  500    0   460    0 0.0480        Sy1.2 
 216 SOAR           1.   2155  175  192 39.99 4.25 0.04 0.04 42.64 6.89 0.01 0.01    12     1     1 38.28 2.54 0.03 0.04   432   137   123   902   515   674  6.10 0.08 0.07 39.98 4.24 0.02   -78    8   246  246  39.00   3.2600   0.2000  -78    9   226  226 0.0050 0.0047 Sy1.5 
 220 Grupe_ROSAT    2.   3261  111   84 43.35 4.91 0.03 0.02 44.93 6.49 0.01 0.01   117     8     5 41.44 3.00 0.00 0.00    56    19    25    10   100   121  8.34 0.03 0.02 43.22 4.78 0.00    65    2   465    3  42.23   3.7900   0.0200   65    2   461    3 0.1040 0.1042 Sy1.5 
 223 DR1            2.   3935  301  320 42.05 4.04 0.03 0.04 44.00 5.99 0.10 0.10    57     5     5 40.02 2.01 0.19 0.18   826   105   112  1507 17560 18298  7.78 0.10 0.12 41.41 3.40 0.02   -43   25 <1007    0 -40.00 -78.0100 -40.0000  -43   26 <1037 1037 0.0650 0.0648 Sy1   
 224 DR1            1.   9203  843  840 42.60 4.52 0.02 0.02 44.24 6.16 0.01 0.01   115     9     6 40.33 2.25 0.01 0.01  -123 33310 34409  1405 25156 26915  8.82 0.75 0.32 42.15 4.08 0.00     3    1   432    3  41.15   3.0800   0.0300    3    2   427    3 0.0700 0.0700 Sy1.2 
 226 Powell_Palomar 1.   4172   69  108 42.41 5.01 0.01 0.01 44.09 6.69 0.01 0.01    96     5     6 40.49 3.09 0.01 0.01   117    25    19  1049  7211  6556  8.03 0.02 0.02 41.72 4.32 0.01    39    2 < 348    0  41.25   3.8500   0.0200   -1    7   674   23 0.0330 0.0331 Sy1   
 228 Stern_Palomar  1.   5293  609  363 41.50 4.06 0.06 0.07 43.48 6.04 0.02 0.02    51     7     8 39.53 2.09 0.04 0.03  1184   225   276  1231   469   404  7.72 0.10 0.05 41.24 3.80 0.01    26    8   675   24  40.20   2.7500   0.2300   26    8   672   25 0.0346 0.0347 Sy1.2 
 229 Grupe_ROSAT    1.   4331   65  125 42.07 4.25 0.01 0.02 43.94 6.12 0.01 0.01    64     3     3 40.15 2.33 0.02 0.02  -241    31    26  -843  5910  5807  7.87 0.01 0.03 41.25 3.43 0.01  -349    3   318    5  39.80   1.9800   0.1900 -349    3   251    5 0.0530 0.0518 Sy1   
 230 DR1            1.   9565  844 1233 41.49 4.02 0.04 0.06 43.56 6.09 0.02 0.02    45     5     7 39.29 1.81 0.05 0.07  -944   604   752  1334  4722  4015  8.23 0.09 0.16 41.13 3.65 0.01   -30    6   315    9  40.03   2.5500   0.1200  -30    6   297    8 0.0360 0.0359 Sy1.2 
 232 Powell_Palomar 2.  10661 1249 1424 41.65 4.12 0.04 0.04 43.69 6.16 0.03 0.03    45     4     5 39.42 1.90 0.13 0.12  -851   908  3125  1106   502   458  8.42 0.10 0.11 41.39 3.87 0.02  -466    4   262   11  39.95   2.4300   0.3300 -466    4   255   11 0.0380 0.0364 Sy1.2 
 234 duPont_dr2     1.   3996  159  169 42.50 4.26 0.02 0.01 47.35 9.12 0.01 0.01    73     3     2 43.60 5.37 0.01 0.01  -925    62    49   -38   141   157  8.04 0.03 0.03 42.56 4.32 0.00  -754    1   164    1  41.62   3.3900   0.0200 -754    1    95    1 0.0835 0.0808 Sy1.5 
 235 Stern_Palomar  1.   1994  192  240 41.32 3.68 0.05 0.05 43.29 5.65 0.04 0.04    52     6     6 39.61 1.97 0.04 0.03  -438   231   134   187   128   106  6.78 0.09 0.08 41.02 3.37 0.01   295    2 < 288    0  40.37   2.7300   0.0300  295    2 < 296  296 0.0433 0.0443 Sy1.2 
 242 SOAR           2.   4910  462  438 40.68 3.97 0.04 0.04 42.92 6.22 0.01 0.01    30     3     2 38.67 1.97 0.05 0.03  -148   115   177  1034  6218  6455  7.20 0.09 0.07 40.28 3.58 0.05   164   12   230   14  39.49   2.7800   0.1800  164   13   208   13 0.0150 0.0156 Sy1.2 
 243 archival_ROSAT 1.   4954  160  206 42.25 3.94 0.02 0.02 43.98 5.67 0.02 0.02    95     4     4 40.27 1.96 0.02 0.02   185    68    81   766  2420  3268  8.09 0.03 0.04 42.03 3.72 0.01     5    5 < 899    0  41.20   2.9000   0.0400    5    5 < 926  926 0.0900 0.0900 Sy1.2 
 244 Powell_Palomar 1.   5382  147  226 41.76 4.47 0.02 0.02 43.60 6.31 0.02 0.02    69     3     4 39.73 2.44 0.03 0.03  -228    62    50   982  4838  6263  7.88 0.03 0.05 41.75 4.47 0.00   -62    1   208    2  40.66   3.3700   0.0300  -62    1   200    2 0.0290 0.0288 Sy1.5 
 252 duPont_dr2     1.   3835  292  592 40.74 3.98 0.05 0.04 42.53 5.77 0.02 0.02    87     9     8 38.68 1.92 0.02 0.02    56    75    81   430   142   176  7.02 0.07 0.12 41.01 4.25 0.05   -34    5   347    7  40.32   3.5600   0.0100  -34    5   321    7 0.0160 0.0159 Sy1.5 
 254 DR1            2.   3209  269  339 43.39 5.50 0.04 0.05 45.06 7.17 0.06 0.06    98    13    13 41.58 3.69 0.03 0.04   315    86    81   857  9011 11117  8.35 0.08 0.11 43.13 5.24 0.01   329   11   579   21  42.10   4.2100   0.2100  329   11   563   21 0.0570 0.0582 Sy1.2 
 261 DR1            1.   3953  219  252 41.07 4.26 0.04 0.04 43.00 6.19 0.03 0.03    57     6     5 39.23 2.42 0.04 0.03   105    97    90   107    97    91  7.23 0.05 0.04 41.36 4.55 0.00   104    2   351    3  40.28   3.4600   0.0500  104    2   334    3 0.0170 0.0174 Sy1.5 
 266 Stern_Palomar  1.   5021  326  308 41.97 4.58 0.03 0.03 43.71 6.33 0.01 0.01    88     6     5 40.01 2.62 0.01 0.02   500   151   186   851  1484  1956  7.94 0.06 0.05 41.09 3.70 0.03   -18   19   548   44 -40.00 -77.3900 -40.0000  -18   19   544   45 0.0326 0.0325 Sy1.2 
 268 archival_ROSAT 1.   3408  132   86 40.93 3.67 0.02 0.02 42.57 5.32 0.04 0.04   118     6     6 39.11 1.85 0.03 0.02    49    49    44   823  3549  4124  7.02 0.04 0.04 40.09 2.83 0.03    16   21   456   37 -40.00 -77.2500 -40.0000   16   21   444   37 0.0280 0.0281 Sy1   
 269 DR1            1.   4349  330  392 40.71 4.20 0.06 0.04 42.83 6.33 0.02 0.02    38     5     4 38.80 2.29 0.05 0.05   222   172   141   348   265   410  7.11 0.07 0.08 40.73 4.22 0.00   136    2   408    5  39.50   2.9900   0.0800  136    2   403    5 0.0120 0.0125 Sy1.5 
 270 duPont_dr2     2.   2199  252  227 41.16 3.71 0.05 0.06 42.97 5.51 0.02 0.02    82     9    11 39.34 1.89 0.02 0.01    -6   208   195   789  1313  1692  6.77 0.11 0.08 40.97 3.52 0.08    -7   26   291   50  40.52   3.0600   0.1900   -7   27   261   46 0.0350 0.0350 Sy1.2 
 273 FORS2          2.   7011 1018 1006 40.17 2.30 0.03 0.04 42.70 4.84 0.00 0.00    15     2     1 37.96 0.09 0.04 0.04   475   427   396 -2484 14157 15253  7.22 0.17 1.41 39.17 1.30 0.17    16   29    82   26  38.32   0.4500   0.6400   16   30 < 370  370 0.0554 0.0555 Sy1   
 274 Stern_Palomar  1.   7098  407  611 42.02 4.27 0.02 0.03 43.87 6.12 0.02 0.02    70     5     5 39.92 2.16 0.04 0.04   629   371   330  1231  5475  4988  8.27 0.05 0.07 41.78 4.03 0.00   -51    3   377    5  40.60   2.8500   0.0800  -51    3   370    5 0.0492 0.0490 Sy1   
 277 duPont_dr2     2.5  9647  670  643 40.70 3.07 0.06 0.06 43.68 6.06 0.01 0.01     5     1     1 38.60 0.97 0.17 0.28 -1388 25418 19116 -1388 25419 19117  7.80 0.08 0.07 41.59 3.96 0.36  -165  334   477  288  41.11   3.4800   0.3500 -165  344   843  371 0.0426 0.0420 Sy1.5 
 280 XSHOOTER       2.   6847  365  287 40.41 2.94 0.01 0.01 42.62 5.14 0.02 0.02    33     1     1 38.30 0.83 0.07 0.06 -1770    68    62  -316   161    91  7.34 0.05 0.04 40.20 2.73 0.00   211    0   141    1  39.32   1.8400   0.0100  211    0   137    1 0.0360 0.0367 Sy1.2 
 282 XSHOOTER       2.   3859  702  879 44.18 2.68 0.05 0.06 46.22 4.72 0.12 0.12    36     4     5 42.38 0.88 0.14 0.14  -944   497  1745   166   599   656  8.95 0.22 0.19 43.64 2.15 0.21   120   42   340  117  43.27   1.7700   0.2000  120   44   339  120 2.0641 2.0653 Sy1   
 291 Stern_Palomar  1.   1916  160  160 41.06 4.10 0.04 0.03 42.87 5.91 0.03 0.03    68     6     5 39.44 2.48 0.02 0.01   -99    49    43   340   119    97  6.59 0.09 0.06 40.77 3.82 0.01   -15    2    28    1  40.03   3.0800   0.0400  -15    2 < 296  296 0.0200 0.0199 Sy1.2 
 301 XSHOOTER       1.   2398   12   19 39.77 3.51 0.01 0.01 41.52 5.27 0.02 0.02    89     1     1 38.14 1.88 0.01 0.01   315     6     6   416    11    12  6.07 0.02 0.01 39.15 2.89 0.00   213    0   118    0  38.07   1.8200   0.0200  213    0   114    0 0.0090 0.0097 Sy1   
 309 archival_ROSAT 1.   2789  255  199 42.51 4.60 0.04 0.04 44.36 6.45 0.02 0.02    70     6     6 40.72 2.82 0.02 0.02   117    40    34   450    55    50  7.73 0.07 0.06 41.91 4.00 0.01    19    6   466   10  40.99   3.0800   0.1600   19    7   451   10 0.0580 0.0581 Sy1   
 310 Stern_Palomar  1.   4325  110  370 41.81 4.85 0.02 0.02 43.42 6.45 0.01 0.01   120     5     7 39.81 2.85 0.01 0.01   302    44    43  2243  9735 12732  7.72 0.03 0.07 41.60 4.63 0.02   -58    8   824   15  40.20   3.2400   0.1000   73    5   821   17 0.0202 0.0200 Sy1.2 
 313 duPont_dr2     1.   2766   87   82 41.92 4.52 0.03 0.02 43.50 6.10 0.02 0.02   149     9     7 40.04 2.64 0.01 0.01  -333    25    25  -144   274   243  7.40 0.03 0.03 41.28 3.88 0.01    30    6   477  477  40.68   3.2800   0.0400   30    6   459  459 0.0330 0.0331 Sy1   
 314 DR1            2.   2997  958 1056 42.20 3.50 0.04 0.04 44.54 5.84 0.06 0.06    21     2     2 40.57 1.87 0.10 0.16   703  1338  1008   -65   426   493  7.62 0.33 0.26 41.02 2.32 0.30   134   51   529  176  41.94   3.2500   0.2700  134   53   524  180 0.1370 0.1375 Sy1   
 316 Stern_Palomar  1.   4778  466  461 42.16 4.76 0.04 0.04 43.85 6.45 0.02 0.02    90     8     9 40.21 2.81 0.02 0.01  -617   390   310   -44  1532  1485  8.00 0.10 0.09 41.64 4.23 0.02  -118    5   416   13  40.58   3.1800   0.2000 -118    5   410   13 0.0331 0.0327 Sy1   
 318 DR1            1.   5209  383  848 42.29 3.99 0.04 0.03 43.91 5.61 0.55 0.55   119    11    10 40.19 1.89 0.35 0.51   -19   112    93  1160 16434 20171  8.15 0.23 0.99 42.16 3.86 0.00   193    5   158  158  41.09   2.7900   0.0700  193    5 < 957  957 0.0890 0.0897 Sy1.5 
 320 duPont_dr2     1.   7447 1007 1223 41.92 3.09 0.05 0.05 43.79 4.96 0.05 0.05    63     7     7 39.77 0.95 0.08 0.10 -1924   106   118   906   422   384  8.25 0.12 0.15 41.36 2.54 0.03    82   29   551   39  40.90   2.0800   0.0500 -392   65   774    0 0.1570 0.1573 Sy1   
 321 duPont_dr2     2.   1422  139  121 40.91 2.52 0.04 0.06 43.46 5.06 0.10 0.10    16     1     2 39.46 1.06 0.20 0.14     6   147   117   524  2541  1795  6.25 0.14 0.10 41.72 3.32 0.01     3    4   138    3  40.93   2.5300   0.0800    3    4    38    1 0.0992 0.0992 Sy1.5 
 327 duPont_dr2     2.   2622  164  128 42.73 4.09 0.03 0.02 44.44 5.81 0.03 0.03    92     6     5 40.88 2.25 0.02 0.02   117    44    32  1965   293   322  7.80 0.06 0.04 41.77 3.14 0.03   -76   17   212   16  40.98   2.3500   0.2300  -76   17   166   13 0.1280 0.1277 Sy1   
 328 archival_ROSAT 2.   2514  198  246 41.85 3.59 0.05 0.04 43.40 5.14 0.13 0.13   143    20    16 39.99 1.73 0.06 0.07   111   103    90  2941 12269 11235  7.28 0.13 0.11 41.80 3.53 0.01   137    4 < 479    0  40.65   2.3900   0.1400  137    4 < 494  494 0.0860 0.0865 Sy1.5 
 333 FORS2          1.   5967  182  210 41.45 3.83 0.02 0.01 43.15 5.53 0.02 0.02    96     4     3 39.46 1.83 0.02 0.02 -1363   149   142   245    92    91  7.80 0.03 0.03 40.72 3.10 0.01  -214    2 < 312    0  40.22   2.5900   0.0600 -200   21   886    0 0.0424 0.0417 Sy1   
 334 FORS2          1.   6778  831 1164 40.35 2.80 0.05 0.04 42.68 5.13 0.02 0.02    23     3     3 38.30 0.75 0.07 0.11  -950 23542 30158  1468 22478 24001  7.29 0.69 0.48 40.47 2.92 0.01  -132    2 < 312    0  39.68   2.1300   0.0300 -132    2   172    2 0.0390 0.0385 Sy1.5 
 335 Powell_Palomar 1.   1605   98  135 40.38 3.87 0.05 0.04 42.18 5.67 0.03 0.03    83    12     9 38.86 2.35 0.01 0.01   271    31    31  -618  4427  5154  6.06 0.07 0.06 40.25 3.74 0.02   211    3   258   10  39.07   2.5600   0.2800  211    3   251   10 0.0120 0.0127 Sy1.5 
 338 DR1            1.   3962  272  320 42.78 4.28 0.04 0.04 44.48 5.97 0.09 0.09    92     9     8 40.89 2.38 0.05 0.07  -561    77    65   -91   106   103  8.19 0.08 0.07 41.80 3.30 0.02   -53   28 <1001    0 -40.00 -78.5100 -40.0000  -53   29 <1031 1031 0.1120 0.1118 Sy1   
 342 FORS2          1.   5651  493  525 40.38 3.26 0.05 0.05 42.43 5.31 0.02 0.02    47     5     5 38.29 1.17 0.04 0.06  -487  4492  3786   765 12327 11401  7.15 0.09 0.10 40.24 3.13 0.62   365  126 < 312    0  39.61   2.4900   0.6900  216  461   684  695 0.0240 0.0252 Sy1.2 
 347 DR1            1.   4765  355  405 41.98 5.12 0.04 0.04 43.85 6.98 0.01 0.01    68     7     6 39.91 3.05 0.02 0.01 -1622   109   114   295 15338 15551  7.90 0.08 0.09 42.01 5.15 0.00   306    4   831  831  41.18   4.3200   0.0300  306    4   824  824 0.0180 0.0190 Sy1.5 
 348 DR1            2.5  1791  265  222 41.42 4.30 0.04 0.05 43.87 6.75 0.02 0.02    17     1     2 39.59 2.47 0.11 0.06    37    93   123 -2096   605   497  6.74 0.10 0.08 41.62 4.50 0.01   -32   11   717   19 -40.00 -77.1200 -40.0000 -289   25 < 630  630 0.0240 0.0239 Sy1   
 354 duPont_dr2     1.   4957  155  187 41.51 3.87 0.02 0.02 43.54 5.90 0.02 0.02    46     2     2 39.57 1.93 0.05 0.04   117    62    56   117    65    52  7.67 0.03 0.03 41.63 3.99 0.02    67    9   411    6  40.49   2.8500   0.0500   67   10   389    5 0.0430 0.0432 Sy1.5 
 357 Powell_Palomar 2.   3077  263  421 42.32 4.13 0.03 0.04 43.96 5.77 0.03 0.03   107     8     9 40.51 2.32 0.02 0.02   574   167   192  1279   501   459  7.71 0.08 0.10 41.42 3.23 0.06   271   35   405  405  40.56   2.3700   0.6400  271   36   401  401 0.0790 0.0800 Sy1   
 363 DR1            1.   4760  399  332 42.54 4.67 0.03 0.04 44.31 6.44 0.01 0.01    79     6     7 40.58 2.71 0.01 0.01   -25    56    99  -347   373   245  8.22 0.07 0.06 41.72 3.85 0.02   -43   11   453   25  40.63   2.7600   0.2500  -43   11   450   25 0.0560 0.0558 Sy1   
 364 Rojas_2017     1.   8199  385  454 41.28 3.67 0.03 0.03 43.26 5.65 0.01 0.01    53     4     3 39.13 1.51 0.04 0.04   629   125   167   628   125   170  7.98 0.04 0.05 41.44 3.83 0.00    71    3 < 899    0  40.43   2.8100   0.0300   71    3 < 926  926 0.0420 0.0422 Sy1.5 
 366 Powell_Palomar 1.   2574   70  128 42.35 4.40 0.02 0.02 43.92 5.97 0.01 0.01   120    12    14 40.56 2.61 0.01 0.01   358    19    19   645 13775 11621  7.57 0.03 0.05 41.92 3.97 0.01   170    3   510   11  40.90   2.9400   0.0700  170    4   507   11 0.0610 0.0616 Sy1.2 
 368 SOAR           2.   6440  470  488 41.48 2.84 0.05 0.04 43.67 5.03 0.05 0.05    33     3     3 39.43 0.80 0.15 0.14  1363   263   238  1365   264   238  7.88 0.08 0.07 41.37 2.73 0.01  -213    4   244    6  40.32   1.6900   0.1100 -213    4   223    6 0.1280 0.1272 Sy1.5 
 376 SDSS           1.   3825   48   52 43.18 4.46 0.01 0.01 44.85 6.12 0.01 0.01   100     3     3 41.33 2.61 0.01 0.01   142    12    12   387    28    32  8.39 0.01 0.01 42.38 3.66 0.00   114    1   344    1  41.37   2.6400   0.0200  114    1   341    1 0.1410 0.1414 Sy1   
 378 Stern_Palomar  2.5  3454  161  156 41.95 4.40 0.05 0.06 43.70 6.15 0.01 0.01    84     9    12 40.14 2.59 0.01 0.01   629    40    46   815   101   158  7.60 0.04 0.04 41.21 3.66 0.03   292    4   225    9  40.12   2.5700   0.1300  292    4   213    9 0.0390 0.0400 Sy1   
 382 Stern_Palomar  2.   5946  152  214 41.13 4.09 0.02 0.01 42.77 5.73 0.02 0.02   101     6     9 39.03 1.99 0.02 0.02   -25    80    57  1542  4990  7568  7.62 0.03 0.05 41.05 4.00 0.00     8    1   308    2  40.04   3.0000   0.0200    8    1   301    2 0.0220 0.0220 Sy1.5 
 384 DR1            2.   2605  262  218 42.22 5.14 0.07 0.05 44.05 6.97 0.17 0.17    54     8     7 40.54 3.46 0.10 0.09   234   278   200   235   279   200  7.51 0.18 0.12 41.69 4.61 0.17   264  314   179  107  40.78   3.7000   1.0000 -326 1352 < 975  975 0.0230 0.0239 Sy1.2 
 389 Stern_Palomar  1.   4122  225  265 40.94 3.65 0.03 0.04 42.78 5.49 0.02 0.02    65     5     5 39.05 1.76 0.03 0.02  -327   103   114   310    82   115  7.19 0.06 0.05 40.89 3.60 0.00   -35    2   324    3  39.82   2.5300   0.0500  -35    2   317    3 0.0290 0.0289 Sy1.5 
 394 SDSS           2.  13735  106   66 42.82 4.27 0.01 0.01 44.62 6.07 0.01 0.01    75    10    15 40.44 1.89 0.02 0.02  1998 28991 31797  1999 28994 31796  9.29 0.01 0.01 42.80 4.25 0.00    -3    0   660    1  41.72   3.1700   0.0100   -3    0   659    1 0.1170 0.1170 Sy1.5 
 398 DR1            2.5  5017 1042  872 43.54 5.97 0.04 0.04 45.12 7.55 0.28 0.28   100    16    20 41.46 3.89 0.26 0.28   160  5662  5980  1553 15084 14213  8.82 0.92 0.96 42.93 5.35 1.00    -7 1788   158  582  41.32   3.7500   1.0000  339 4767 < 957  957 0.0400 0.0400 Sy1.2 
 402 duPont_dr2     2.   4747  351  466 41.84 4.27 0.05 0.06 44.00 6.43 0.03 0.03    35     4     5 39.87 2.30 0.08 0.06  -635   258   294   336  3573  4730  7.82 0.08 0.09 42.22 4.65 0.01    22    6   477  477  41.28   3.7100   0.0700   22    6   459  459 0.0400 0.0401 Sy1.5 
 403 SDSS           1.   5522  507  697 41.39 3.70 0.01 0.01 43.34 5.64 0.01 0.01    61     5     5 39.32 1.62 0.03 0.02   -31    62    68  1191 20176 20109  7.70 1.23 0.55 41.36 3.66 0.00   247    1   567    1  40.43   2.7400   0.0100  247    1   567    2 0.0460 0.0469 Sy1.5 
 409 DR1            1.   3243  201  170 43.13 4.72 0.03 0.02 44.63 6.23 0.02 0.02   143    11     8 41.25 2.85 0.01 0.01    -6    52    34   549   295   454  8.21 0.05 0.05 41.98 3.58 0.06  -329   46   598   93  41.21   2.8000   0.4400 -329   47   587   94 0.1000 0.0988 Sy1   
 410 Rojas_2017     2.   3262  444  336 42.78 4.63 0.06 0.08 44.77 6.62 0.15 0.15    45     7     8 41.01 2.86 0.19 0.16   308   181   136   308   179   139  8.02 0.13 0.18 42.28 4.13 0.15  -169  160    91   23  40.25   2.1000   1.0000   68  106 < 926  926 0.0760 0.0754 Sy1.2 
 411 Stern_Palomar  1.   1407   70   58 40.37 2.97 0.03 0.03 42.28 4.88 0.05 0.05    66     4     4 38.87 1.47 0.02 0.02  -228    19    19  -198   138   137  5.94 0.07 0.05 39.74 2.34 0.05    -4   10   135   15 -40.00 -77.4000 -40.0000 -291   66   114    0 0.0330 0.0330 Sy1   
 412 FORS2          1.   4125  346  422 42.08 3.62 0.04 0.06 43.78 5.33 0.01 0.01    93     9    11 40.12 1.66 0.01 0.01   389   307   274 -1553  8675  7047  7.83 0.08 0.08 41.22 2.76 0.24    19   43 < 312    0  40.99   2.5300   0.2700   80  180   597  457 0.1060 0.1061 Sy1   
 418 SDSS           1.   8187  898  869 42.11 3.49 0.05 0.04 43.85 5.23 0.02 0.02    91    10     9 39.96 1.34 0.03 0.02  1696    43    25  1456    60    46  8.44 0.09 0.08 42.16 3.54 0.00    25    0   349    1  41.21   2.5900   0.0100   25    0   346    1 0.1260 0.1261 Sy1.5 
 419 FORS2          1.   3910  398  418 40.90 3.47 0.06 0.04 43.17 5.74 0.01 0.01    26     3     2 39.10 1.67 0.02 0.03  -197   335   469    62   247   246  7.12 0.09 0.09 40.64 3.21 0.02   158   15 < 312    0  39.51   2.0800   0.1200  158   15   116    8 0.0340 0.0345 Sy1.2 
 420 SDSS           1.  12174  179  135 42.48 4.16 0.01 0.01 44.31 5.99 0.01 0.01    67     1     1 40.16 1.84 0.03 0.04  -604   140   145   812    48    49  9.00 0.01 0.01 42.17 3.85 0.00   277    0   325    1  41.10   2.7900   0.0100  277    0   324    1 0.0910 0.0920 Sy1.2 
 425 archival_ROSAT 2.   4879  239  259 43.16 4.12 0.04 0.04 44.85 5.80 0.01 0.01    97     8     8 41.12 2.07 0.01 0.01   561    37    44   484   111   105  8.58 0.05 0.05 42.59 3.54 0.01    73    5   682   12  41.62   2.5800   0.0700   73    5   678   12 0.1970 0.1973 Sy1   
 429 SDSS           2.5  5674  105  180 42.17 3.50 0.01 0.01 43.84 5.17 0.04 0.04   112     2     2 40.43 1.76 0.02 0.02   123     7     6   643    19    19  8.16 0.07 0.11 42.38 3.71 0.00   241    0   464    1  41.30   2.6300   0.0100  241    0   306    1 0.1330 0.1339 Sy1.5 
 431 SOAR           1.   8860  293 1079 42.86 4.16 0.02 0.02 44.53 5.83 0.02 0.02   103     8     5 40.67 1.97 0.04 0.04   364   199   217  1379  8546  8472  8.93 0.04 0.11 41.84 3.14 0.04    56   12 < 401    0  40.67   1.9800   0.3000   56   13 < 413  413 0.1370 0.1372 Sy1   
 432 DR1            2.5 16471  574  449 41.37 3.44 0.05 0.04 43.33 5.39 0.02 0.02    60     6     6 39.22 1.28 0.04 0.04   -19    60    71    22    94    89  8.64 0.07 0.06 41.96 4.02 0.00   215    0   266    0  40.87   2.9300   0.0000  215    0   202    0 0.0600 0.0608 Sy1.9 
 435 XSHOOTER       1.   1908   71   73 41.07 2.95 0.01 0.01 43.07 4.96 0.03 0.03    54     2     1 39.35 1.23 0.04 0.03   -37    19    12   280    26    34  6.60 0.04 0.03 41.33 3.21 0.00    39    0   262    1  40.37   2.2600   0.0100   39    0   261    1 0.0730 0.0731 Sy1.5 
 443 SDSS           1.   5809   66   50 41.36 3.86 0.02 0.01 43.12 5.62 0.01 0.01    85     3     3 39.29 1.79 0.01 0.01    68    15    15   203    78    71  7.72 0.01 0.01 40.94 3.44 0.00    41    0   258    1  40.27   2.7600   0.0100   41    0   255    1 0.0370 0.0371 Sy1.2 
 447 DR1            1.   3923  207  199 43.59 5.70 0.02 0.02 45.18 7.29 0.14 0.14   114     9    15 41.69 3.80 0.09 0.08  -321    52    46   301  8303  8017  8.63 0.12 0.10 42.72 4.83 0.02     0   26 < 947    0  41.48   3.5900   0.6000    0   27 < 975  975 0.0570 0.0570 Sy1   
 448 SOAR           2.  12225   66   60 41.83 3.56 0.00 0.00 43.40 5.13 0.02 0.02   150     1     1 39.50 1.24 0.04 0.03  2165    25    25  2166    22    27  8.63 0.01 0.02 42.34 4.07 0.00   -43    0   622  622  40.27   2.0000   0.0200  158    0   177    1 0.0860 0.0859 Sy1.5 
 449 Stern_Palomar  1.   5898  501  674 42.25 4.97 0.04 0.04 44.05 6.77 0.01 0.01    74     6     7 40.17 2.88 0.01 0.01  -919   182   233   557   235   302  8.24 0.08 0.10 41.77 4.49 0.01   134    2   212    3  40.93   3.6400   0.0400  134    2   200    3 0.0290 0.0295 Sy1.2 
 450 SDSS           1.   4665  123  112 42.81 5.06 0.02 0.02 44.50 6.75 0.01 0.01    96     3     4 40.85 3.10 0.01 0.01   -80    31    31   558   206   218  8.35 0.02 0.02 42.08 4.33 0.05   161    7   344   10  41.27   3.5100   0.0300  161    8   341   10 0.0489 0.0495 Sy1   
 454 SOAR           2.   8388  283  340 41.98 4.18 0.02 0.02 43.62 5.81 0.03 0.03   118     6     5 39.81 2.00 0.03 0.03   389   158   173   840  4175  3435  8.40 0.04 0.03 41.34 3.54 0.06   220    4 < 401    0  40.02   2.2100   0.1000  220    4 < 413  413 0.0520 0.0528 Sy1   
 455 SDSS           2.   2338  131  151 41.95 4.58 0.02 0.02 43.68 6.31 0.01 0.01    90     5     5 40.22 2.85 0.01 0.01   142    19    19   330    42    40  7.27 0.05 0.05 41.11 3.74 0.02    78    3   264   10  40.31   2.9400   0.0700   78    3   261   10 0.0320 0.0323 Sy1   
 458 SDSS           1.   2754   14   18 41.47 4.01 0.01 0.01 43.01 5.55 0.01 0.01   151     2     1 39.58 2.13 0.01 0.01   401     6     6  1242    34    38  7.14 0.01 0.01 41.77 4.32 0.00    64    0   301    0  40.79   3.3400   0.0100   64    0   298    0 0.0350 0.0352 Sy1.5 
 459 DR1            2.5  4222  616  434 41.79 4.24 0.05 0.06 44.05 6.51 0.02 0.02    26     3     4 39.78 2.23 0.09 0.08 -1221   306   219  -774   448   292  7.69 0.12 0.08 41.26 3.71 0.15   220   28 < 749    0  39.54   1.9900   1.0000  220   29 < 771  771 0.0390 0.0398 Sy1   
 460 SDSS           1.   2219   14  110 41.70 4.41 0.01 0.01 43.44 6.15 0.01 0.01    93     1     1 39.93 2.64 0.01 0.01    12     6     0   999 11840 13910  7.08 0.01 0.04 41.36 4.08 0.00  -110    0   406    1  40.45   3.1600   0.0100 -110    0   405    1 0.0290 0.0286 Sy1.2 
 461 SDSS           1.   8871  105   91 41.03 3.85 0.01 0.01 43.19 6.00 0.01 0.01    37     1     1 38.85 1.66 0.04 0.04    43    43    44    45    41    46  7.91 0.01 0.01 40.59 3.40 0.00   128    1   346    2  39.32   2.1300   0.0400  128    1   343    2 0.0260 0.0264 Sy1.2 
 466 SDSS           1.   3571   20  326 42.52 3.93 0.01 0.01 44.11 5.52 0.01 0.01   124     5     6 40.62 2.03 0.01 0.01    80     6     7   963 15254 13018  7.95 0.01 0.08 41.95 3.36 0.00    25    0   168  168  41.02   2.4300   0.0100   25    0   163  163 0.1220 0.1221 Sy1   
 470 SDSS           1.   4445  107  209 40.71 3.71 0.03 0.02 42.89 5.89 0.01 0.01    35     3     2 38.73 1.73 0.02 0.03  -253    43    37 -1005 10082 16219  7.13 0.03 0.04 40.59 3.59 0.00   109    1   408    2  39.61   2.6100   0.0200  109    1   405    2 0.0210 0.0214 Sy1.5 
 473 duPont_dr2     1.  12810 1859 4513 42.25 3.99 0.03 0.02 43.89 5.62 0.02 0.02   117    10     6 39.92 1.66 0.04 0.04  1610   565   535  1664  8279  8047  8.91 0.32 0.81 42.03 3.77 0.00   126    3   477  477  40.98   2.7200   0.0400  126    3   459  459 0.0858 0.0863 Sy1.2 
 481 SDSS           1.   1944   34   23 41.48 4.02 0.02 0.01 43.36 5.91 0.01 0.01    63     2     2 39.88 2.43 0.01 0.01   191     6     6   134    21    15  6.84 0.02 0.01 40.46 3.01 0.00   117    1   168  168  39.86   2.4100   0.0300  117    1   163  163 0.0350 0.0354 Sy1   
 482 duPont_dr2     1.   2016  125  119 42.15 4.65 0.04 0.05 43.95 6.45 0.02 0.02    77     7     9 40.56 3.06 0.01 0.01   327    50    56   330    50    40  7.25 0.06 0.05 42.08 4.58 0.08   103   17   459   17  40.91   3.4100   0.1800  103   17   439   17 0.0370 0.0374 Sy1.5 
 485 duPont_dr2     2.   5585  828 2084 40.71 3.63 0.05 0.04 43.02 5.94 0.02 0.02    26     4     2 38.70 1.62 0.06 0.07  -450 22893 24330 -1820 20154 22457  7.33 0.70 0.68 39.92 2.84 0.09   -34   71 < 521    0  38.93   1.8500   0.8000  -34   73 < 537  537 0.0230 0.0229 Sy1   
 486 FORS2          1.   1817  164  191 39.92 3.41 0.04 0.05 42.41 5.90 0.01 0.01    16     2     2 38.32 1.82 0.03 0.03   537    62    62   951  7033  7206  5.91 0.08 0.09 40.02 3.51 0.01   278    5   149    5  39.48   2.9700   0.0400  278    5   369    9 0.0120 0.0129 Sy1.5 
 488 archival_ROSAT 1.   4007  214  213 41.89 4.00 0.03 0.04 43.60 5.71 0.03 0.03   101     8    11 39.88 1.99 0.02 0.02   228    46    52    -5   379   319  7.70 0.05 0.05 41.54 3.65 0.01    23    4   392    6  40.47   2.5900   0.0700   23    4   375    6 0.0570 0.0571 Sy1.2 
 495 Stern_Palomar  2.  10713 1037  874 40.80 2.86 0.06 0.06 43.02 5.08 0.06 0.06    31     5     5 38.53 0.59 0.23 0.39  -993   399   584  -996   399   587  7.94 0.07 0.10 40.03 2.09 0.05   -16   31   868   69  38.94   1.0100   0.6900 -500    0   894    0 0.0600 0.0599 Sy1   
 496 FORS2          1.   8639 1047 1283 41.57 3.99 0.02 0.02 43.63 6.05 0.00 0.00    42     4     3 39.42 1.85 0.01 0.01 -1283 23748 20600   766 22042 15044  8.19 1.06 0.61 40.80 3.23 0.10   284    6 < 312    0  39.91   2.3400   0.1000  324   24   420   67 0.0400 0.0410 Sy1   
 497 DR1            1.   3987  126  165 40.11 4.81 0.02 0.02 42.10 6.80 0.01 0.01    55     3     3 38.23 2.94 0.01 0.01   105    47    47   514  6426  6345  6.70 0.03 0.04 40.28 4.98 0.00    83    1   601    3  39.12   3.8200   0.0300   83    1   595    3 0.0030 0.0033 Sy1.5 
 501 archival_ROSAT 2.   6189  253  362 43.26 5.00 0.04 0.04 44.97 6.71 0.01 0.01    88     9     9 41.18 2.92 0.01 0.01   179   108    66  1248   373   569  8.85 0.04 0.05 42.30 4.04 0.01   -53    9   637   22  41.50   3.2400   0.0800  -53    9   634   22 0.0860 0.0858 Sy1   
 507 DR1            1.   6318  690  779 42.85 4.92 0.04 0.04 44.58 6.65 0.30 0.30    84    13    17 40.76 2.82 0.34 0.40   123   208   301  1092 15646 12689  8.63 0.91 0.65 42.55 4.61 0.01    44   10   334  334  41.15   3.2100   0.2900   44   11   254  254 0.0600 0.0602 Sy1.2 
 512 SDSS           1.   5731  984  775 41.67 3.96 0.01 0.01 43.49 5.77 0.01 0.01    73     3     3 39.70 1.99 0.01 0.01  -432    28    28   161 12620  8100  7.89 0.91 0.41 41.68 3.97 0.00   191    0   168  168  40.91   3.2000   0.0100  191    0   163  163 0.0470 0.0477 Sy1.5 
 524 Stern_Palomar  2.   4209  547  586 39.95 2.50 0.04 0.04 42.28 4.83 0.04 0.04    24     2     2 37.95 0.50 0.17 0.15  -493   673  1160  1436  1421  1049  6.66 0.12 0.13 40.26 2.81 0.01   -21    5   141    4  39.36   1.9100   0.0800  -21    5   103    3 0.0350 0.0349 Sy1.5 
 529 SDSS           1.   5506  143  436 42.72 3.71 0.02 0.01 44.51 5.49 0.01 0.01    81     4     3 40.67 1.66 0.01 0.02   278    49    44  1016 13423 12503  8.44 0.03 0.08 42.08 3.06 0.00    54    3   602    7  41.27   2.2500   0.0300   54    3   600    7 0.1910 0.1912 Sy1   
 530 DR1            1.   5232  362  301 41.05 4.89 0.03 0.03 43.02 6.87 0.01 0.01    55     4     4 39.01 2.85 0.02 0.03   -62    87    63   439   424   362  7.46 0.06 0.05 40.55 4.39 0.01   214    6   475   12  38.97   2.8100   0.3600  214    7   462   12 0.0080 0.0087 Sy1.2 
 531 XSHOOTER       1.   2576    6    5 41.09 3.98 0.00 0.00 43.24 6.13 0.01 0.01    34     0     0 39.43 2.31 0.01 0.01   123     0     6    -5     6     4  6.87 0.00 0.00 40.49 3.38 0.00   -24    0   182    0  40.20   3.0900   0.0000  -24    0   179    0 0.0238 0.0237 Sy1   
 532 SDSS           1.   3279  395  359 40.21 2.93 0.05 0.05 42.96 5.68 0.02 0.02     9     1     1 38.41 1.12 0.16 0.20   111   352   414   705  6897  8494  6.59 0.13 0.11 40.46 3.17 0.01    78    5   476   12  39.51   2.2200   0.1000   78    5   474   12 0.0290 0.0293 Sy1.5 
 537 SDSS           1.   7091  777  847 42.25 3.78 0.01 0.01 43.89 5.42 0.01 0.01   109     9    10 40.12 1.65 0.01 0.01  -154    75    56  1098 18329 20909  8.40 0.63 0.47 41.39 2.93 0.00    53    2   494    6  40.56   2.1000   0.0300   53    2   491    6 0.1070 0.1072 Sy1   
 538 FORS2          1.   3195  147  220 42.06 4.18 0.03 0.03 43.89 6.01 0.01 0.01    67     8     6 40.20 2.32 0.00 0.00   210    37    43   908  9347  9276  7.60 0.04 0.07 41.74 3.87 0.01   103    5   233    5  40.74   2.8700   0.0700  103    6   417    7 0.0560 0.0564 Sy1.2 
 542 SDSS           1.   3644   92   77 40.92 3.92 0.01 0.01 42.79 5.79 0.01 0.01    70     2     2 39.05 2.05 0.01 0.01    43    19    19   751    41    35  7.07 0.02 0.02 40.69 3.69 0.00  -114    0   235    1  39.58   2.5800   0.0100 -114    0   231    1 0.0210 0.0206 Sy1.2 
 545 XSHOOTER       2.  13869 2136 2675 44.16 3.26 0.05 0.04 45.54 4.64 0.13 0.13   209    26    19 41.77 0.87 0.13 0.16  -364  2658  2975  2764 19570 16124 10.05 0.77 0.38 42.79 1.89 0.33   -34  218   664  578  40.84  -0.0600   1.0000  -34  225   663  595 1.1878 1.1876 Sy1   
 547 duPont_dr2     2.   3332  322  274 44.13 3.86 0.04 0.03 45.77 5.51 0.09 0.09   110     9     9 42.30 2.04 0.05 0.05   130    93    80  -256   642   595  8.79 0.08 0.09 43.34 3.07 0.05    50   16 < 521    0 -40.00 -80.2600 -40.0000   -6   53   774    0 0.6540 0.6543 Sy1   
 549 Stern_Palomar  1.   7115  738  632 41.00 3.35 0.05 0.04 43.00 5.35 0.04 0.04    54     7     6 38.85 1.20 0.08 0.09   333   396   306  1992 10396 10541  7.70 0.10 0.09 40.63 2.98 0.01   219    4   373    9  39.63   1.9800   0.0900  219    4   366    9 0.0437 0.0445 Sy1   
 550 SDSS           1.   2809   84   96 43.61 3.55 0.02 0.03 45.39 5.33 0.03 0.03    78     3     5 41.83 1.77 0.02 0.02   253    19    12   302    47    53  8.36 0.03 0.03 42.85 2.79 0.01   118    6   718   14  42.35   2.2900   0.0400  118    6   718   15 0.5390 0.5396 Sy1   
 552 SDSS           2.   2506   47   65 41.35 4.07 0.02 0.02 43.24 5.96 0.01 0.01    68     2     3 39.64 2.36 0.01 0.01   173     6    12   190    14    14  6.99 0.02 0.02 40.69 3.40 0.00   137    2   380    3  39.98   2.7000   0.0200  137    2   378    3 0.0290 0.0295 Sy1   
 556 SDSS           2.   3970   72   40 42.17 4.23 0.01 0.01 44.00 6.07 0.01 0.01    67     1     1 40.38 2.44 0.01 0.01    19    13    19   349    23    17  7.85 0.02 0.01 41.90 3.96 0.01   343    1   255    1  40.60   2.6700   0.0100  387    1 < 170  170 0.0600 0.0612 Sy1.2 
 558 XSHOOTER       1.   4334    5    6 41.12 4.86 0.00 0.00 42.56 6.31 0.01 0.01   171     0     1 39.16 2.90 0.00 0.00   154     0     0   110     5     5  7.34 0.00 0.00 40.77 4.52 0.00   -13    0   203    0  39.64   3.3800   0.0000  -13    0   201    0 0.0090 0.0090 Sy1.2 
 561 SDSS           2.   2670   22   19 41.96 3.98 0.01 0.01 43.96 5.98 0.01 0.01    48     0     1 40.30 2.32 0.01 0.01   327     6     6   329     6     6  7.39 0.01 0.01 42.33 4.35 0.00    59    0   263    0  41.44   3.4600   0.0100   59    0   260    0 0.0630 0.0632 Sy1.5 
 562 Stern_Palomar  2.   8116 2428 1134 40.32 3.36 0.04 0.04 42.63 5.67 0.02 0.02    25     4     2 38.24 1.28 0.13 0.12 -1647 25904 28290   763 22893 18587  7.43 1.13 0.76 39.78 2.82 0.04  -153   12   819   35  38.87   1.9100   0.3000 -246   61   843  843 0.0200 0.0195 Sy1.2 
 565 SDSS           1.   9195 1110 1439 41.34 3.81 0.01 0.01 43.32 5.79 0.01 0.01    53     2     2 39.15 1.62 0.03 0.03  -493 28355 33649   423 24464 22918  8.11 0.68 0.55 40.96 3.43 0.00    81    1   244    1  39.76   2.2300   0.0200   81    1   240    1 0.0380 0.0383 Sy1.2 
 566 Stern_Palomar  2.   1489  107   98 39.25 3.35 0.05 0.04 41.52 5.62 0.02 0.02    24     3     3 37.78 1.88 0.02 0.02   154    38    37  -102    73    52  5.36 0.06 0.05 38.99 3.09 0.01    -8    4 < 407    0  38.94   3.0400   0.0600   16   24   568  568 0.0060 0.0060 Sy1.2 
 567 DR1            1.   2125   60   46 42.31 4.94 0.02 0.03 43.87 6.50 0.02 0.02   134     7     8 40.59 3.22 0.01 0.01   105    25    12  -366   280   250  7.39 0.03 0.03 41.97 4.59 0.00   184    2   408    5  40.77   3.4000   0.0900  184    2   403    5 0.0320 0.0326 Sy1.2 
 569 DR1            2.   2918  275  286 43.78 4.53 0.06 0.05 45.56 6.31 0.06 0.06    74    11     8 42.01 2.76 0.03 0.04  -136   105    80   -93    91    84  8.48 0.09 0.10 42.64 3.38 0.07  -324   94 < 947    0 -40.00 -79.2500 -40.0000 -324   97 < 975  975 0.2440 0.2427 Sy1   
 572 SDSS           1.   6649   65   65 42.07 4.02 0.01 0.01 43.95 5.90 0.01 0.01    64     1     1 40.01 1.96 0.02 0.02   339    31    26   339    29    29  8.24 0.01 0.01 41.89 3.84 0.00   264    0   307    1  40.98   2.9300   0.0100  264    0   303    1 0.0680 0.0689 Sy1.2 
 574 duPont_dr2     2.  10919  859  688 41.86 3.62 0.03 0.03 43.68 5.44 0.02 0.02    78     5     6 39.58 1.34 0.04 0.04  -500 26727 20121  1804 28006 15968  8.56 0.07 0.06 41.16 2.92 0.82   306   84   785  785  40.58   2.3400   0.1200  306   86   774  774 0.0840 0.0851 Sy1   
 575 DR1            2.  13031  390  367 41.54 3.18 0.01 0.02 43.48 5.13 0.13 0.13    59     4     3 39.19 0.83 0.29 0.44  1998 32724 26246  1999 32728 26244  8.53 0.11 0.08 41.60 3.24 0.00    60    1   444    2  40.66   2.3000   0.0100   60    1   442    2 0.0950 0.0952 Sy1.5 
 576 SOAR           1.   5319  409  417 41.41 3.66 0.05 0.04 43.52 5.77 0.01 0.01    43     5     5 39.35 1.59 0.04 0.04  -728   142   154  1097  8842 10456  7.68 0.09 0.07 41.62 3.87 0.00  -121    1   364    3  40.46   2.7100   0.0400 -121    1   351    3 0.0490 0.0486 Sy1.5 
 577 duPont_dr2     1.   4961  518  708 40.84 3.97 0.06 0.05 43.18 6.31 0.01 0.01    23     3     3 38.86 2.00 0.04 0.03 -1122   277   265  -542   304   238  7.30 0.10 0.47 40.80 3.94 0.02   170    9    95    4  40.41   3.5500   0.0400  170    9 < 537  537 0.0180 0.0186 Sy1.5 
 578 SDSS           1.   4089  121  334 43.08 3.51 0.02 0.02 44.73 5.16 0.01 0.01   109     8     6 41.09 1.52 0.01 0.01   302    32    37  1121 14558 12536  8.38 0.03 0.07 42.47 2.90 0.00  -107    2   393    4  41.24   1.6800   0.0700 -107    2   392    4 0.3340 0.3335 Sy1   
 581 duPont_dr2     1.   5208  403  468 43.49 3.62 0.03 0.04 44.99 5.12 0.04 0.04   151    17    17 41.46 1.59 0.03 0.03  1973   112   142  1984 13679 12749  8.83 0.10 0.10 43.44 3.57 0.04   672   19   508    7  42.26   2.3900   0.0500  500    0 < 537  537 0.4500 0.4532 Sy1.5 
 583 SDSS           1.   2644   37   55 40.87 3.96 0.02 0.02 42.77 5.86 0.01 0.01    63     2     2 39.11 2.20 0.01 0.01   173     6     6   113    33    36  6.77 0.02 0.01 41.02 4.11 0.00   136    0   196    0  39.91   3.0000   0.0100  136    0   191    0 0.0190 0.0195 Sy1.5 
 585 Grupe_ROSAT    1.   2510  292  272 39.42 4.35 0.05 0.07 41.79 6.73 0.01 0.01    20     2     3 37.78 2.71 0.03 0.03  -142   681   558  -141   681   557  5.91 0.11 0.09 39.54 4.47 0.06  -183   42   536   84  39.42   4.3500   0.3200 -135  137   910  544 0.0023 0.0017 Sy1.2 
 587 SDSS           2.5  3970  164  145 42.61 3.74 0.01 0.01 44.23 5.36 0.01 0.01   116     1     1 40.52 1.64 0.01 0.01 -1400     6    12  2272    49    40  8.10 0.02 0.02 42.13 3.25 0.00   135    0   237    1  41.90   3.0300   0.0100  -38    2   926  926 0.1650 0.1655 Sy1.5 
 589 SDSS           1.   9898 1224 2322 41.60 3.62 0.01 0.01 43.60 5.62 0.01 0.01    50     2     2 39.36 1.38 0.03 0.02  -728 28674 30212  1318 27237 19096  8.32 0.69 0.49 41.81 3.83 0.00    34    0   365    1  40.75   2.7700   0.0100   34    0   362    1 0.0630 0.0631 Sy1.5 
 594 duPont_dr2     1.   3021  340  241 40.93 3.58 0.04 0.04 43.10 5.75 0.02 0.02    35     4     3 39.15 1.81 0.03 0.03  -185   115   152  -709  8037 10851  6.92 0.12 0.07 40.92 3.57 0.04    84   20   785  785  39.88   2.5400   0.2100   84   20   774  774 0.0310 0.0313 Sy1.5 
 595 DR1            2.5  6903  151  139 40.92 5.63 0.05 0.05 42.54 7.25 0.01 0.01   104    11    13 39.19 3.89 0.01 0.00    49   185   214   692   942   665  7.63 0.10 0.10 41.22 5.92 0.02    46    6   179    9  39.98   4.6900   0.3100   46    6   159    9 0.0030 0.0032 Sy1.5 
 596 SDSS           1.   5082  294  248 41.17 4.12 0.01 0.01 43.20 6.16 0.01 0.01    46     1     1 39.17 2.13 0.01 0.01    43    43    31   372    32    37  7.50 0.05 0.04 40.89 3.85 0.00   286    1   315    1  40.10   3.0500   0.0200  286    1   312    1 0.0220 0.0230 Sy1.2 
 608 Grupe_ROSAT    1.   2536  282  236 41.03 4.46 0.05 0.06 43.38 6.81 0.01 0.01    23     3     3 39.34 2.77 0.02 0.02    86   103    90   583   144   131  6.82 0.10 0.07 41.29 4.72 0.08   163   13   432   24  40.56   3.9900   0.0600  163   13   414   23 0.0129 0.0134 Sy1.5 
 611 DR1            1.   4500  236  532 43.26 5.19 0.04 0.03 44.83 6.75 0.02 0.02   152    22    26 41.16 3.08 0.02 0.02   376    62    62  1434 21879 18513  8.57 0.06 0.11 42.44 4.37 0.01    75    8   409   14  41.45   3.3700   0.1400   75    9   393   14 0.0700 0.0703 Sy1   
 612 SDSS           2.   5924 1473 1991 43.38 2.70 0.04 0.04 45.70 5.02 0.06 0.06    23     2     2 41.38 0.70 0.23 0.23 -1751   407   420   184   765   663  8.87 0.24 0.25 42.90 2.22 0.08   199   66  1465  152  41.66   0.9800   0.4200   86   62   123  100 0.9650 0.9663 Sy1.2 
 613 SDSS           1.   5613   48  114 41.33 4.25 0.01 0.01 43.06 5.98 0.01 0.01    90     2     3 39.32 2.24 0.01 0.01   271    31    31   502  4321  3970  7.68 0.01 0.02 40.29 3.21 0.01   202    2   293    4  38.87   1.7900   0.1000  202    2   290    4 0.0230 0.0237 Sy1   
 614 SDSS           1.   3757  561  404 43.76 3.93 0.01 0.01 45.58 5.75 0.01 0.01    70     7    11 41.87 2.04 0.01 0.01   506    22    28  1352 19368 19236  8.69 0.96 0.66 42.55 2.72 0.02     3   20   927  927 -40.00 -79.8300 -40.0000    3   21   926  926 0.4320 0.4320 Sy1   
 616 Stern_Palomar  1.   1054   65   51 37.73 3.30 0.04 0.06 39.87 5.44 0.02 0.02    35     4     5 36.45 2.02 0.01 0.01   -93    43    37   -92    40    38  4.21 0.05 0.05 38.75 4.32 0.02    20    2 < 288    0  37.81   3.3800   0.0300   20    2 < 296  296 0.0011 0.0012 Sy1   
 619 Grupe_ROSAT    1.   3467  175  209 44.02 5.18 0.03 0.03 45.84 7.01 0.02 0.02    68     4     5 42.12 3.29 0.02 0.01   -37    62    43   589   296   382  8.77 0.05 0.05 42.91 4.08 0.19  -185  228 < 839    0  42.28   3.4400   0.2700 -213  115 < 864  864 0.1583 0.1576 Sy1   
 622 FORS2          1.   2725  365 1131 40.92 3.70 0.06 0.03 42.79 5.57 0.03 0.03    59     8     5 39.23 2.01 0.02 0.02   -56   227   311   359  1135  1530  6.82 0.17 0.66 40.80 3.57 0.07   278    4 < 312    0  40.07   2.8500   0.0600  253   13   409   46 0.0270 0.0280 Sy1.2 
 623 SDSS           2.   3490   35   32 42.23 4.25 0.01 0.01 43.94 5.96 0.01 0.01    95     1     1 40.30 2.32 0.01 0.01   -37    12     6   886    36    28  7.77 0.01 0.01 41.66 3.68 0.00   240    0   285    1  40.54   2.5600   0.0200  240    1   283    1 0.0630 0.0639 Sy1   
 624 DR1            2.   5334  555  467 42.89 4.50 0.05 0.05 44.34 5.95 0.88 0.88   175    20    20 40.86 2.48 0.29 0.43  1542   120   114  1686  8699  8628  8.51 0.28 0.27 42.79 4.40 0.01   500  500   241  241  41.56   3.1800   0.1300  500    0    86   86 0.0980        Sy1.5 
 631 XSHOOTER       2.   4160   10   11 39.83 3.64 0.00 0.00 41.73 5.54 0.02 0.02    64     0     0 37.97 1.78 0.02 0.01   506     6     6   508     6     6  6.58 0.01 0.01 39.53 3.34 0.00   -21    0   216    0  38.34   2.1500   0.0100  -21    0   214    0 0.0084 0.0083 Sy1.2 
 634 XSHOOTER       1.   5573   65   98 41.51 3.66 0.01 0.02 43.43 5.57 0.01 0.01    63     2     3 39.48 1.62 0.02 0.02   -99    26    25   205   172   173  7.78 0.01 0.02 41.33 3.48 0.00   104    0   204    0  40.14   2.2800   0.0100  104    0   202    0 0.0550 0.0554 Sy1.2 
 636 DR1            1.  10191  863  848 42.40 5.28 0.05 0.04 44.28 7.17 0.84 0.84    57     6     6 40.15 3.03 1.26 1.49  1807   399   521  1806   400   521  8.79 0.34 0.19 42.73 5.61 0.00   263    4 < 947    0  41.75   4.6300   0.0400  263    4 < 975  975 0.0240 0.0249 Sy1.5 
 641 DR1            2.   1765  153  187 41.20 4.55 0.04 0.05 43.02 6.37 0.07 0.07    79     7     9 39.65 3.01 0.03 0.03   -49    43    49  -422   530   408  6.60 0.11 0.09 41.16 4.52 0.01    42    6   552   14  40.18   3.5400   0.1800   42    6   552   15 0.0140 0.0141 Sy1.5 
 644 DR1            1.   4874  113  402 42.40 4.48 0.02 0.02 44.06 6.14 0.00 0.00   113     4     6 40.37 2.45 0.00 0.00  -925    62    49   464 14687 19025  8.15 0.03 0.08 41.81 3.89 0.00    20    3   386    5  40.72   2.8000   0.0600   20    3   379    5 0.0590 0.0591 Sy1   
 651 SDSS           1.   2340   61  107 42.01 3.98 0.01 0.02 43.96 5.92 0.01 0.01    55     2     2 40.34 2.31 0.01 0.01   278    12    19   893    40    55  7.30 0.03 0.04 42.37 4.34 0.00     1    0   393    0  41.43   3.3900   0.0100    1    0   392    0 0.0670 0.0670 Sy1.5 
 652 SDSS           1.   6272  132  586 41.14 3.86 0.02 0.02 42.92 5.63 0.01 0.01    83     5     5 39.05 1.76 0.02 0.01   284   108    96  1551  9614 11102  7.67 0.02 0.09 40.70 3.42 0.02   115    2   398    8  39.97   2.6900   0.0200  115    2   396    8 0.0290 0.0294 Sy1.2 
 656 SOAR           1.   4230  386  489 43.51 4.12 0.05 0.04 45.70 6.31 0.01 0.01    31     4     3 41.62 2.24 0.01 0.02   376   833   746   783  2425  3096  8.65 0.09 0.10 42.49 3.11 0.04   -48   13    44    4  41.52   2.1400   0.2500  -48   13 < 413  413 0.2780 0.2778 Sy1   
 657 DR1            1.   1839  279  269 41.00 4.29 0.05 0.06 43.21 6.51 0.03 0.03    30     4     4 39.47 2.76 0.03 0.03   216    96    77   395   101   102  6.52 0.13 0.13 40.79 4.09 0.02   186   12   545   26  39.77   3.0700   0.4300  186   12   541   27 0.0150 0.0156 Sy1.2 
 658 FORS2          1.   3702  365  291 39.91 3.20 0.04 0.05 42.66 5.95 0.02 0.02     9     1     1 38.05 1.34 0.11 0.14   -99   281   438   556  9433 10346  6.52 0.10 0.08 39.88 3.18 0.07  -268   28 < 312    0  38.16   1.4500   0.9700 -268   29   305   21 0.0150 0.0141 Sy1.5 
 663 Powell_Palomar 1.   3567   64   67 41.69 4.25 0.02 0.01 43.36 5.92 0.01 0.01    98     4     2 39.84 2.40 0.01 0.01    12    12    12   121    38    32  7.49 0.02 0.02 41.42 3.98 0.00     2    1 < 719    0  40.37   2.9300   0.0300    2    1 < 741  741 0.0346 0.0346 Sy1.2 
 664 SDSS           1.   5789  319  364 41.40 3.37 0.03 0.03 43.38 5.36 0.01 0.01    54     4     4 39.30 1.28 0.03 0.03  -142    76    86  1173   245   237  7.74 0.05 0.06 41.36 3.33 0.00   266    0   304    1  40.50   2.4700   0.0100  266    0   301    1 0.0660 0.0669 Sy1.5 
 667 DR1            2.  15510  840 1251 42.63 4.55 0.03 0.04 44.25 6.18 0.37 0.37   119     7    10 40.20 2.13 0.53 0.84  1813   468   523  1811   467   524  9.29 0.30 0.16 42.30 4.23 0.01    82    9 <1019    0  41.12   3.0400   0.1100   82    9 <1049 1049 0.0700 0.0703 Sy1.2 
 674 archival_ROSAT 2.  13435 3502 6449 41.12 3.93 0.04 0.05 43.25 6.06 0.09 0.09    39     4     6 38.85 1.66 0.31 0.47  -950   518   800  3280 22215 15433  8.32 0.73 0.57 40.72 3.53 0.03  -650   35 <1498    0 -40.00 -77.1900 -40.0000 -650   36 <1543 1543 0.0260 0.0238 Sy1.2 
 680 XSHOOTER       1.   3182  102   98 39.80 3.76 0.02 0.02 42.04 6.00 0.02 0.02    31     1     1 38.02 1.98 0.02 0.04   -68    25    25   211   143   127  6.33 0.03 0.02 39.89 3.85 0.00    18    0    61    0  38.88   2.8500   0.0000   18    0    53    0 0.0070 0.0071 Sy1.5 
 681 duPont_dr2     1.   3549  339  378 42.76 2.70 0.05 0.05 44.91 4.85 0.13 0.13    35     4     4 40.96 0.90 0.15 0.21   241   177   195   239   176   196  8.08 0.12 0.08 42.78 2.72 0.02    11   12   147    7  41.92   1.8600   0.1500   11   12    72    4 0.5390 0.5391 Sy1.5 
 683 Powell_Palomar 2.   5400  338  296 42.01 4.41 0.05 0.03 43.94 6.35 0.01 0.01    54     6     4 40.04 2.44 0.01 0.02   530   105    86   528   103    86  8.03 0.06 0.05 41.68 4.09 0.01   173    3   316    8  40.72   3.1200   0.0900  173    3   310    8 0.0410 0.0416 Sy1.2 
 689 SDSS           1.   4816  124  116 42.04 3.80 0.02 0.02 44.05 5.81 0.01 0.01    48     2     2 40.03 1.79 0.02 0.02  -321    31    25   505   162   164  7.95 0.03 0.02 41.28 3.04 0.01    91    3   536    8  40.66   2.4200   0.0300   91    4   533    8 0.0840 0.0843 Sy1   
 690 Powell_Palomar 1.   6012  455  385 42.85 3.42 0.02 0.03 44.61 5.19 0.04 0.04    74     4     8 40.80 1.38 0.05 0.05  -635   234   290  -140  1935  2292  8.59 0.08 0.05 41.91 2.48 0.03  -552   21   515   45  41.31   1.8800   0.1400 -552   22   508   46 0.2900 0.2876 Sy1   
 694 XSHOOTER       1.   5906   61  656 41.19 4.43 0.00 0.00 42.91 6.15 0.00 0.00   108     7     7 39.11 2.35 0.00 0.01   278    27   105  1602  8230  8962  7.65 0.01 0.10 40.62 3.86 0.00    -7    0   373    1  39.80   3.0400   0.0000   -7    0   371    1 0.0160 0.0160 Sy1   
 695 SDSS           1.   2954   53  426 41.40 4.02 0.01 0.01 43.21 5.84 0.01 0.01    79     3     3 39.39 2.02 0.02 0.01   247    31    19  1509 21292 26355  7.16 0.03 0.14 41.44 4.07 0.00   221    0   293    0  40.35   2.9800   0.0100  221    0   290    0 0.0320 0.0328 Sy1.5 
 696 Stern_Palomar  1.   1958  143  112 40.16 3.65 0.03 0.04 42.19 5.68 0.02 0.02    46     5     5 38.51 2.00 0.02 0.02   191    32    37 -1269  7938  7290  6.11 0.07 0.06 39.72 3.21 0.01    29    2 < 288    0  38.96   2.4400   0.0900   29    3 < 296  296 0.0121 0.0122 Sy1.2 
 697 Powell_Palomar 1.   4938  119  384 41.73 4.41 0.02 0.02 43.40 6.08 0.01 0.01   106     6     5 39.69 2.37 0.01 0.01   -49    62    43  1883  9099  9467  7.79 0.03 0.07 41.24 3.92 0.01   159    4   442   12  40.40   3.0800   0.0300  159    4   438   12 0.0302 0.0307 Sy1.2 
 702 SDSS           1.   4653   72  471 41.63 3.85 0.01 0.01 43.25 5.48 0.02 0.02   119     3     3 39.59 1.82 0.01 0.02   179    31    43  1177 16150 14817  7.68 0.02 0.11 41.72 3.95 0.00   119    0   318    0  40.98   3.2100   0.0100  119    0   314    0 0.0500 0.0504 Sy1.5 
 704 FORS2          1.   7273  973  827 40.81 3.36 0.05 0.05 42.92 5.47 0.01 0.01    41     4     5 38.70 1.25 0.03 0.02  -814   453   237   506 15302 15702  7.61 1.02 0.48 40.50 3.04 0.01    -7    2 < 312    0  39.71   2.2600   0.0600 -162   30   886  886 0.0350 0.0350 Sy1.2 
 707 FORS2          1.   2864   64  133 40.95 3.87 0.02 0.02 42.64 5.56 0.01 0.01    94     6     8 39.19 2.11 0.01 0.01   -25    32    31   476  7661  8375  6.88 0.02 0.04 40.91 3.83 0.01   113    3 < 312    0  39.93   2.8500   0.0300  113    3   285    3 0.0230 0.0234 Sy1.5 
 713 Powell_Palomar 2.   4944  716 2355 42.32 3.93 0.04 0.05 44.36 5.97 0.04 0.04    42     4     4 40.30 1.92 0.09 0.07  -672  2859  2073  -378   933  1043  8.12 0.29 0.41 41.72 3.33 0.01   302    9   504   21  40.78   2.3900   0.1400  302    9   501   22 0.0980 0.0991 Sy1   
 717 SDSS           2.  12603 1551 1126 41.41 4.60 0.04 0.03 43.25 6.44 0.01 0.01    73     6     5 39.14 2.33 0.02 0.03 -1986   364   398  1524   463   462  8.43 0.12 0.07 41.00 4.19 0.01   -93    2   183    7  40.57   3.7600   0.0400 -180    9   781   25 0.0170 0.0167 Sy1.2 
 719 DR1            2.   3479  187  206 41.27 4.23 0.03 0.02 43.04 6.00 0.04 0.04    87     6     5 39.37 2.33 0.04 0.03   370    68    50   951 10488 10219  7.23 0.07 0.05 40.13 3.09 0.05   276   33   507   70  39.38   2.3400   0.3600  276   34   502   71 0.0220 0.0229 Sy1   
 722 SDSS           1.   6160  206  209 42.51 4.41 0.03 0.02 44.12 6.02 0.01 0.01   117     8     6 40.44 2.34 0.01 0.01   765    56    56  1520   269   173  8.42 0.03 0.04 41.93 3.83 0.02   138    3   448   11  41.15   3.0500   0.0300   25   22   687  687 0.0720 0.0725 Sy1   
 726 Stern_Palomar  2.   6017  604  440 42.70 4.21 0.03 0.03 44.60 6.11 0.01 0.01    58     4     5 40.73 2.23 0.01 0.01  -345    71    90   223    75   115  8.51 0.09 0.07 40.25 1.76 0.23   -44   26 < 288    0  40.55   2.0500   0.2900 -211  154   541  308 0.1100 0.1098 Sy1   
 728 archival_ROSAT 1.   5561  312  254 43.95 5.69 0.03 0.03 45.76 7.50 0.01 0.01    70     5     5 41.89 3.62 0.01 0.01  -352    65    47   325   104   108  9.14 0.05 0.04 42.99 4.73 0.01   -26    6   470   14  42.14   3.8800   0.0800  -26    7   464   14 0.0860 0.0859 Sy1   
 730 Grupe_ROSAT    2.   1887  137  202 41.41 3.71 0.05 0.05 43.78 6.08 0.01 0.01    19     3     3 39.83 2.13 0.02 0.02   382  3441  2987   -62 10766 10997  6.78 0.08 0.11 40.27 2.57 1.00    52  299 < 479    0  41.29   3.5900   1.0000   52  308   780  963 0.0461 0.0463 Sy1   
 734 SDSS           1.   4748   84   78 41.60 4.13 0.01 0.01 43.41 5.93 0.01 0.01    77     1     1 39.67 2.19 0.01 0.01   839    22    28    22    20    20  7.69 0.01 0.02 41.13 3.65 0.00   137    1   285    1  39.95   2.4800   0.0200  137    1   282    1 0.0360 0.0365 Sy1.2 
 735 Stern_Palomar  2.   4647  387  480 41.11 3.77 0.04 0.07 42.89 5.55 0.02 0.02    72     7    12 39.21 1.86 0.02 0.02   -49   140   159   -49   138   159  7.39 0.07 0.09 40.48 3.14 0.06     6   26   292   40  38.67   1.3300   1.0000 -420  146   641  641 0.0310 0.0310 Sy1   
 736 duPont_dr2     2.   4726  322  195 42.88 4.14 0.02 0.03 44.37 5.63 0.01 0.01   160     9    11 40.79 2.04 0.01 0.01    56    62    50   763   164   136  8.40 0.06 0.03 42.51 3.77 0.00   128    3   477  477  41.43   2.6800   0.0700  128    3   459  459 0.1440 0.1445 Sy1.2 
 744 SOAR           1.   5861  171  515 42.08 3.49 0.02 0.03 43.99 5.40 0.01 0.01    58     4     4 40.01 1.41 0.01 0.02  -148    65    85  1316  8834  8004  8.14 0.03 0.09 40.98 2.39 0.05   228    8 < 401    0  40.03   1.4300   0.2200  228    9 < 413  413 0.1230 0.1239 Sy1   
 748 SDSS           1.  10149 1338 2932 41.85 4.10 0.01 0.01 43.60 5.85 0.01 0.01    86     6     7 39.61 1.86 0.02 0.02  -284 29480 31274   803 22587 25630  8.48 0.72 0.54 40.88 3.13 0.01  -120    4   590    8  39.86   2.1000   0.0500 -120    4   589    9 0.0490 0.0486 Sy1   
 750 DR1            1.   2659  310  278 42.25 5.49 0.04 0.04 44.39 7.63 0.07 0.07    32     5     4 40.33 3.57 0.16 0.14    37  4041  3852  1175 12689  9865  7.55 0.09 0.10 41.59 4.83 1.00    31 1510   193  819  41.13   4.3700   1.0000  226 5802   174  174 0.0160 0.0161 Sy1   
 752 Stern_Palomar  1.   5661  411  502 44.16 3.55 0.04 0.03 45.98 5.37 0.05 0.05    71     8     6 42.14 1.52 0.06 0.05  1474   184   188  2094  6416  5628  9.27 0.07 0.08 43.89 3.28 0.01  -612    5   469   13  42.64   2.0200   0.2000 -612    5   464   13 0.9050 0.9011 Sy1.2 
 753 Stern_Palomar  2.   5247  365  326 42.30 4.82 0.04 0.04 43.92 6.45 0.01 0.01   101     9     9 40.31 2.83 0.01 0.00  -333   123   173   242   306   310  8.16 0.06 0.05 41.43 3.95 0.05    48    3 < 288    0  40.93   3.4500   0.0400   83    6   308   14 0.0360 0.0362 Sy1   
 754 SDSS           1.   4870   52  401 41.88 4.40 0.01 0.01 43.67 6.19 0.01 0.01    78     3     4 39.87 2.39 0.01 0.01  -241    13    37   594 10325 10353  7.87 0.01 0.08 41.87 4.39 0.00     2    0   341    0  40.74   3.2600   0.0100    2    0   338    0 0.0360 0.0360 Sy1.5 
 756 XSHOOTER       2.   3932  395  288 43.04 1.88 0.04 0.04 45.59 4.42 0.10 0.10    14     1     1 41.51 0.35 0.22 0.19   617   291   329  1823   225   249  8.33 0.10 0.12 42.97 1.80 0.12 -1049  192  1595  387  41.50   0.3300   1.0000 -184   74  1595  117 1.5202 1.5114 Sy1.5 
 760 DR1            1.   1517  187  355 42.05 4.39 0.04 0.04 44.25 6.59 0.08 0.08    30     3     3 40.60 2.94 0.08 0.09   130    93   107   368   467   379  6.94 0.14 0.34 42.20 4.54 0.00   133    2   361    4  41.29   3.6300   0.0600  133    2   360    4 0.0440 0.0445 Sy1.5 
 763 Powell_Palomar 2.   2845  187  215 43.29 3.64 0.03 0.05 44.99 5.35 0.02 0.02    95     7    10 41.47 1.83 0.01 0.02  -154    62    62   473   251   212  8.18 0.06 0.06 41.99 2.34 0.08  -801   53   508  108  39.86   0.2200   1.0000 -801   55   500  110 0.3600 0.3564 Sy1   
 765 DR1            1.   8318  586  604 42.61 4.56 0.04 0.05 44.63 6.58 0.02 0.02    42     4     5 40.40 2.35 0.06 0.05  -197   349   213   437   259   328  8.74 0.06 0.06 42.29 4.24 0.01   195    4   441    8  41.14   3.0900   0.0900  195    4   432    8 0.0680 0.0687 Sy1.2 
 769 SDSS           1.   6516  738  959 42.61 3.99 0.01 0.01 44.29 5.67 0.01 0.01    98    10    11 40.47 1.85 0.01 0.01  -580   100    44  1075 17475 15575  8.52 1.05 0.55 42.27 3.65 0.00    79    0   318    1  41.33   2.7100   0.0100   79    0   315    1 0.1260 0.1263 Sy1.2 
 770 archival_ROSAT 1.  10417 3607 1754 42.69 3.61 0.04 0.04 44.60 5.52 0.03 0.03    62     7     6 40.50 1.42 0.09 0.07  -136   283   330  1802  7913 10121  8.98 0.90 0.66 42.57 3.49 0.01    84    8 <1019    0  41.56   2.4800   0.0900   84    8 <1049 1049 0.2040 0.2043 Sy1.5 
 771 FORS2          1.   5647  672  616 42.31 3.88 0.04 0.05 44.06 5.63 0.01 0.01    82    15    12 40.27 1.84 0.01 0.01   117   429   388  1298 19432 23146  8.23 1.01 0.49 41.37 2.93 0.06   296   18 < 312    0  40.79   2.3600   0.2800  221   43   886  886 0.1030 0.1041 Sy1   
 774 Stern_Palomar  2.   3899  212  270 41.63 4.35 0.03 0.04 43.28 6.00 0.01 0.01   100     8     8 39.76 2.47 0.01 0.01  -259    74    86   238    63    96  7.53 0.05 0.05 41.39 4.11 0.00   236    2   343    3  40.38   3.1000   0.0400  236    2   336    3 0.0290 0.0298 Sy1.2 
 776 DR1            2.  10085 1368 2173 42.30 3.94 0.03 0.05 44.31 5.94 0.05 0.05    47     6     7 40.08 1.72 0.17 0.13 -1579  8303  8368  1917 18238 14160  8.73 0.74 0.49 41.80 3.43 0.43   195  132 < 325    0  41.31   2.9400   1.0000  153  560   880  880 0.0960 0.0967 Sy1.2 
 779 SDSS           1.   5441  950  451 43.52 4.19 0.01 0.01 45.25 5.92 0.01 0.01    87     7     9 41.45 2.12 0.01 0.01    49    78    44  1131 15126 11387  8.88 0.23 1.63 43.00 3.67 0.00    82    1   540    3  41.77   2.4400   0.0300   82    1   540    3 0.2640 0.2643 Sy1.2 
 783 Stern_Palomar  2.5 11374  251  144 40.40 3.25 0.05 0.05 43.08 5.92 0.02 0.02    11     2     1 38.52 1.36 0.11 0.13  -555   354   411  1609 29859 26777  7.77 2.19 1.05 40.52 3.36 0.04   -57   28   420   30  39.53   2.3800   0.3000  -57   29   379   29 0.0250 0.0248 Sy1   
 793 SDSS           1.   9386  522  405 42.03 3.42 0.02 0.01 43.89 5.28 0.02 0.02    70     4     2 39.80 1.19 0.04 0.05   765 27534 33580  1885 28904 27406  8.52 0.03 0.04 41.73 3.12 0.00   -37    3   822    7  40.51   1.9000   0.0800  -37    3   820    7 0.1250 0.1249 Sy1.2 
 794 Powell_Palomar 2.   3901  658 1274 41.77 2.79 0.04 0.05 43.66 4.69 0.06 0.06    61     6     7 39.89 0.91 0.07 0.06  -167   460   331   894   865   609  7.61 0.17 0.26 41.20 2.23 0.11    17   21   215   52  39.90   0.9200   1.0000   17   22   207   51 0.1830 0.1831 Sy1.5 
 797 Grupe_ROSAT    1.   9589  673  824 43.11 4.47 0.03 0.04 44.89 6.25 0.01 0.01    77     5     7 40.91 2.27 0.02 0.03  -302   226   308  1474   332   285  9.14 0.07 0.07 42.17 3.53 0.07   193    8   131   10  41.40   2.7600   0.0600  193    9    56    5 0.1290 0.1297 Sy1   
 801 DR1            2.   3812  462  361 42.10 4.64 0.05 0.05 43.97 6.52 0.06 0.06    63     8     8 40.25 2.79 0.06 0.06   -86    83    90   -33   363   261  7.77 0.12 0.08 40.96 3.51 0.08  -191   85   282  282  40.02   2.5700   1.0000 -191   88   174  174 0.0350 0.0343 Sy1   
 810 Powell_Palomar 1.   2624  100  117 42.32 4.34 0.03 0.03 43.92 5.94 0.03 0.03   117    10    11 40.50 2.52 0.01 0.01   715    34    28   854 11658 12953  7.57 0.04 0.05 41.32 3.34 0.05   558   10   229   21  40.96   2.9800   0.0900  412   29   648   43 0.0630 0.0650 Sy1   
 811 Stern_Palomar  2.5  5885  183  166 40.39 2.55 0.05 0.05 42.86 5.02 0.06 0.06    21     2     2 38.95 1.11 0.09 0.08   -80   130   106   -78   131   108  7.20 0.09 0.08 41.59 3.75 0.01   160    1   105    1  40.53   2.6800   0.0300  160    1   125    1 0.0540 0.0546 Sy1.9 
 815 Powell_Palomar 2.   5053  645  651 40.80 3.65 0.05 0.05 42.91 5.75 0.03 0.03    41     5     5 38.72 1.57 0.11 0.12   111   297   254  1437  6247  4353  7.29 0.11 0.13 40.40 3.24 0.01   593    5   325   10  39.27   2.1100   0.1500  593    5   320   10 0.0250 0.0270 Sy1.2 
 829 SDSS           1.   3737  223  485 43.22 3.06 0.03 0.03 45.41 5.26 0.01 0.01    32     2     3 41.24 1.08 0.02 0.02   580    59    54  1443 16981 17884  8.38 0.07 0.13 42.82 2.66 0.01   152    5   735   11  41.51   1.3500   0.1600  152    5   733   11 0.5920 0.5928 Sy1.2 
 833 FORS2          1.   1065  124  127 40.80 3.45 0.05 0.07 42.83 5.49 0.01 0.01    50     7     8 38.82 1.47 0.03 0.03  5982 29794 24467  1135  4130  5336  5.94 2.38 0.52 40.58 3.24 0.32   157   54 < 312    0  39.91   2.5600   0.2200  157   56   301   98 0.0310 0.0315 Sy1.2 
 846 DR1            2.   3973  195  168 43.03 5.19 0.02 0.02 44.93 7.09 0.10 0.10    56     5     7 41.14 3.30 0.16 0.10  -210   113    99   368  6653  6655  8.33 0.10 0.08 42.33 4.49 0.02   -59   22   158  158  41.56   3.7200   0.1800  -59   22 < 957  957 0.0540 0.0538 Sy1   
 862 Stern_Palomar  1.   7241  214  239 41.92 3.81 0.01 0.02 43.57 5.46 0.04 0.04   105     4     5 39.82 1.71 0.04 0.05   265   134    84   584  2857  2305  8.23 0.04 0.04 40.96 2.85 0.02     1    6   373   19 -40.00 -78.1100 -40.0000    1    7   366   19 0.0725 0.0725 Sy1.5 
 880 archival_ROSAT 2.   7764  465  365 42.44 3.74 0.02 0.02 43.89 5.19 0.27 0.27   168    17    11 40.29 1.59 0.22 0.21   715   171   170  2081  4853  7483  8.58 0.23 0.13 41.82 3.13 0.01   677   11 <1019    0  41.23   2.5300   0.0600  677   11 <1049 1049 0.1370 0.1396 Sy1   
 882 DR1            1.   2881  549  296 43.47 4.39 0.02 0.02 44.93 5.84 0.02 0.02   155    24    37 41.50 2.41 0.01 0.01  -130    34    34  1427 22841 18732  8.30 1.77 0.72 43.23 4.15 0.00     2    2   430    4  42.26   3.1700   0.0500    2    2   419    4 0.2060 0.2060 Sy1.2 
 883 Stern_Palomar  1.   2895  106  108 41.58 4.01 0.03 0.03 43.27 5.70 0.01 0.01   102     7     7 39.77 2.20 0.01 0.01   -86    25    31   271    88    98  7.24 0.03 0.03 41.62 4.05 0.01    48    1   178    2  40.61   3.0400   0.0200   48    1   163    2 0.0400 0.0402 Sy1.2 
 888 Stern_Palomar  1.   4281  457  392 41.54 3.31 0.05 0.05 43.35 5.12 0.05 0.05    73     8     8 39.62 1.39 0.05 0.06  -389   145   171  -444   491   638  7.56 0.10 0.07 41.03 2.80 0.02   -44    5   868   18  40.11   1.8800   0.2400 -340   70   894  894 0.0827 0.0825 Sy1.2 
 897 XSHOOTER       2.   7616 1490  911 45.26 3.16 0.05 0.04 46.78 4.68 0.10 0.10   147    17    12 43.18 1.08 0.07 0.06  1468  2616   990   568   642   488 10.14 0.19 0.11 44.50 2.41 0.07    35   47   752   94  43.72   1.6300   0.7600   35   49   751   97 3.6560 3.6566 Sy1   
 898 duPont_dr2     1.   3033  246  250 41.26 4.45 0.05 0.03 42.89 6.08 0.03 0.03   136    16    11 39.37 2.56 0.02 0.02   -62    62    56   129   410   489  7.11 0.08 0.07 40.71 3.90 0.12   -21   15 < 521    0  40.09   3.2800   0.1200  -99   43   642   99 0.0170 0.0169 Sy1   
 905 DR1            2.   4655  968  567 42.25 4.75 0.03 0.04 44.11 6.61 0.03 0.03    64     9     9 40.30 2.79 0.04 0.04  -481  8755  7804   931 13662 12133  8.03 1.27 0.76 41.43 3.93 1.00  -143 5224 < 899    0  40.26   2.7500   1.0000  373 9421 < 926  926 0.0370 0.0365 Sy1   
 906 SOAR           1.   8809  578  617 42.94 4.14 0.04 0.04 44.77 5.97 0.01 0.01    70     6     6 40.72 1.93 0.03 0.03   -80    93   144  1247   143   143  8.97 0.05 0.06 42.64 3.84 0.00   -91    1   246  246  41.54   2.7400   0.0200  -91    1   226  226 0.1524 0.1520 Sy1.2 
 907 FORS2          1.  14132 6425 6557 42.67 3.68 0.05 0.04 44.30 5.31 0.30 0.30   110    14    10 40.35 1.36 0.34 0.52 -1462  6791  7557  1091  6200  5535  9.23 0.55 0.40 41.87 2.88 0.32   -72   86 < 312    0  41.15   2.1600   1.0000   73  572   886  886 0.1860 0.1857 Sy1   
 912 Stern_Palomar  1.   6578  326  242 42.38 3.89 0.03 0.03 44.14 5.65 0.01 0.01    83     6     6 40.35 1.86 0.01 0.01  1449   165  2456  1863   119   146  8.41 0.04 0.03 42.41 3.92 0.00   145    2   575    3  41.45   2.9600   0.0200  145    2   572    3 0.1100 0.1105 Sy1.5 
 924 Stern_Palomar  1.   1340  128  140 40.69 2.83 0.04 0.06 43.16 5.30 0.02 0.02    17     2     2 39.04 1.18 0.05 0.05 -1042   105   102 -2159   614   485  6.08 0.09 0.08 40.36 2.50 0.03    11   14   772  772  40.89   3.0300   0.0100   11   15   769  769 0.0550 0.0550 Sy1   
 925 Powell_Palomar 1.   3131  279  266 41.79 3.80 0.04 0.05 43.40 5.41 0.02 0.02   116    10    14 39.92 1.93 0.01 0.01   -31    80    99  -148   252   366  7.43 0.08 0.08 41.61 3.62 0.01  -207    3   441    7  40.69   2.7000   0.0900 -207    3   437    7 0.0638 0.0630 Sy1.2 
 948 Powell_Palomar 2.   4662  445  524 42.15 4.70 0.05 0.05 43.99 6.54 0.10 0.10    68     7     9 40.21 2.75 0.14 0.13  -993   259   239  -161  3661  3483  7.98 0.09 0.12 41.51 4.06 0.06  -197   22   342   58  40.17   2.7200   1.0000 -197   22   337   59 0.0350 0.0343 Sy1   
 950 DR1            2.  10682  451  493 42.22 4.03 0.02 0.03 44.05 5.85 0.01 0.01    76     3     5 39.96 1.76 0.04 0.03  -703   174   148  -704   176   147  8.74 0.04 0.04 41.62 3.42 0.01  -500  500   767   28  40.38   2.1800   0.2200 -500    0   759   28 0.0800        Sy1   
 967 Powell_Palomar 1.   4679   86  374 44.38 4.93 0.03 0.02 46.21 6.76 0.02 0.02    69     7    10 42.37 2.92 0.02 0.02  1270    74    68  2896 13007 13718  9.23 0.02 0.07 43.48 4.03 0.02   -70    7   405  405  42.29   2.8400   0.2500  -70    8   401  401 0.2970 0.2967 Sy1   
 980 Powell_Palomar 2.   3189  251  356 44.02 3.69 0.04 0.05 45.89 5.56 0.01 0.01    66     6     7 42.06 1.74 0.02 0.02   142    97    90  1707   503   479  8.69 0.07 0.08 43.53 3.21 0.03   -60    9   318  318 -40.00 -80.3200 -40.0000  -60    9   306  306 0.6920 0.6917 Sy1.2 
 981 Stern_Palomar  2.   6838 1385 1161 40.58 3.67 0.04 0.04 42.73 5.82 0.01 0.01    35     4     3 38.48 1.57 0.04 0.03 -1560 26623 24767     0 18764 19304  7.43 1.25 0.78 39.93 3.02 0.02    79    6 < 407    0  38.43   1.5200   0.4500 -428   63 < 420  420 0.0190 0.0193 Sy1   
 984 Powell_Palomar 1.   5879  187  231 42.38 4.48 0.02 0.02 43.84 5.93 0.01 0.01   175     7     7 40.24 2.34 0.01 0.01  -456    38    26    12    69   100  8.31 0.03 0.03 41.23 3.33 0.01   203    3   193    6  39.44   1.5300   0.5500  203    3   184    5 0.0579 0.0586 Sy1.2 
 994 DR1            2.  11918  593 1210 43.21 5.33 0.02 0.03 44.77 6.90 0.01 0.01   154    10    15 40.90 3.02 0.01 0.02   -43   793   603   719  5040  6228  9.39 0.04 0.09 42.80 4.93 0.00  -397    3   550    6  41.94   4.0600   0.0300 -397    3   539    6 0.0560 0.0546 Sy1.2 
 995 SOAR           1.   3435   85   84 41.07 4.43 0.01 0.01 42.99 6.35 0.01 0.01    59     2     2 39.26 2.62 0.01 0.01  -290    25    31   150  1800  2619  7.11 0.02 0.02 41.08 4.44 0.02   -40    2   212    5  40.00   3.3500   0.0500  -40    2   188    4 0.0140 0.0139 Sy1.5 
1000 Powell_Palomar 1.   8606 1436 1342 42.41 3.43 0.03 0.04 44.12 5.15 0.02 0.02    88    14    12 40.21 1.24 0.04 0.03   -86   696   424  1619 12450 18252  8.65 0.94 0.55 42.65 3.67 0.00    16    1   372    2  41.51   2.5300   0.0300   16    1   368    2 0.1831 0.1831 Sy1.5 
1001 Powell_Palomar 2.5  6562  567  692 43.32 4.15 0.03 0.03 45.29 6.11 0.01 0.01    49     4     3 41.19 2.02 0.03 0.02     0   130   136  1778   315   241  8.93 0.07 0.07 43.08 3.90 0.00     2    3   566    6  41.97   2.8000   0.0600    2    3   559    6 0.2254 0.2254 Sy1   
1002 SOAR           1.   5978   75  161 42.40 4.28 0.01 0.01 44.15 6.02 0.01 0.01    86     4     3 40.36 2.23 0.01 0.01  -290    46    40   431  4101  4537  8.34 0.02 0.03 41.68 3.55 0.01   -11    3   321    5  40.37   2.2400   0.0800  -11    3   305    5 0.0740 0.0740 Sy1   
1009 archival_ROSAT 1.   3759  199  215 40.97 3.71 0.03 0.03 42.76 5.51 0.02 0.02    87     6     6 38.99 1.74 0.03 0.02   111    49    50  1073   236   268  7.13 0.06 0.05 40.30 3.04 0.01    84    3   264    6  39.07   1.8100   0.1400   84    3   257    6 0.0280 0.0283 Sy1   
1013 DR1            2.   5927  961 1756 43.35 5.11 0.04 0.04 45.21 6.97 0.17 0.17    57     5    12 41.43 3.19 0.21 0.14  1153   336   370   -62  8720  7986  8.86 1.15 0.59 43.02 4.78 0.03  -110   28 < 833    0  42.28   4.0400   0.2800 -110   29 < 858  858 0.0840 0.0836 Sy1.2 
1015 duPont_dr2     1.   3704  151  174 42.02 4.15 0.02 0.02 43.54 5.67 0.03 0.03   157     9     6 40.14 2.26 0.01 0.01   136    37    25   622   258   301  7.71 0.04 0.05 41.49 3.62 0.01    91    4 < 521    0  41.04   3.1700   0.0400  -70   24   774  774 0.0560 0.0563 Sy1.2 
1016 duPont_dr2     1.   4834  217  304 41.74 4.13 0.02 0.03 43.46 5.85 0.02 0.02   101     6     7 39.72 2.11 0.02 0.02 -1141    71    65   110 10853 11634  7.78 0.04 0.05 41.25 3.64 0.10    79   17   611   39  40.52   2.9100   0.0500   79   17   597   39 0.0420 0.0423 Sy1.2 
1021 Powell_Palomar 1.   2899   61   58 41.37 4.14 0.01 0.02 43.09 5.87 0.02 0.02    93     3     5 39.61 2.39 0.01 0.01   851    19    19  1356  3931  5438  7.13 0.03 0.02 40.95 3.73 0.01   634    2   269    4  39.77   2.5400   0.0900  634    2   263    4 0.0270 0.0292 Sy1.2 
1031 duPont_dr2     1.   6614  692  652 43.16 4.28 0.04 0.03 44.88 6.00 0.01 0.01    90    12    12 41.04 2.16 0.02 0.01    68   133   149  1085 16374 18344  8.85 1.10 0.47 42.72 3.83 0.03   123    4 < 521    0  42.04   3.1600   0.0300   37   13   530   21 0.1660 0.1665 Sy1.2 
1032 SOAR           1.   5173  122  134 42.00 4.53 0.02 0.02 43.77 6.29 0.01 0.01    78     3     4 40.02 2.54 0.01 0.01     0    43    49  -605  3681  2913  7.99 0.02 0.02 41.21 3.73 0.01   146    8 < 401    0  40.06   2.5900   0.2300  146    8 < 413  413 0.0360 0.0365 Sy1   
1036 Stern_Palomar  2.   6652  267  311 41.75 3.71 0.01 0.01 43.45 5.40 0.03 0.03   101     3     3 39.70 1.65 0.03 0.03 -1400    74    99   484   173   114  8.06 0.04 0.04 41.07 3.02 0.04   -68   13   682   24 -40.00 -78.0400 -40.0000   62   18   678   52 0.0676 0.0673 Sy1.2 
1038 Powell_Palomar 1.   2908  155  198 43.52 4.05 0.03 0.03 45.30 5.83 0.01 0.01    77     5     6 41.74 2.28 0.01 0.01   105    31    19   181    26    40  8.34 0.05 0.06 42.83 3.36 0.01     9    3   155    4  42.27   2.8000   0.1100  -57   14   871  871 0.3020 0.3020 Sy1   
1040 Powell_Palomar 2.  12152  443  524 41.69 3.69 0.02 0.02 43.34 5.34 0.03 0.03   113     6     5 39.36 1.37 0.05 0.04  -247   163   201  -249   162   200  8.55 0.04 0.03 42.09 4.10 0.00   -81    3   787    4  40.23   2.2400   0.0800 -255    1   785    4 0.0638 0.0635 Sy1.5 
1041 Stern_Palomar  2.   4300  371  277 42.84 4.95 0.03 0.04 44.46 6.57 0.01 0.01   103     8    10 40.92 3.03 0.01 0.01   222    72    60  -212   521   353  8.30 0.08 0.06 41.80 3.91 0.08    64   16   167   28  41.30   3.4100   0.1800  -31   37   641  641 0.0570 0.0572 Sy1   
1042 DR1            1.   1576   57   84 41.40 5.05 0.03 0.04 43.34 6.99 0.01 0.01    54     5     5 39.82 3.47 0.01 0.01   123    19    19  -550  7295  8460  6.61 0.03 0.05 41.42 5.07 0.00   107    2   388    4  40.62   4.2700   0.0500  107    2   378    4 0.0100 0.0104 Sy1.5 
1043 SOAR           1.   3537  164  149 41.42 3.85 0.02 0.02 43.24 5.67 0.01 0.01    72     4     3 39.55 1.98 0.01 0.01  -271    37    37   465    70    63  7.33 0.04 0.04 41.07 3.50 0.00   -12    2   291    2  40.16   2.5900   0.0300  -12    2   273    2 0.0400 0.0400 Sy1.2 
1045 SOAR           1.   5323  395  439 42.04 4.23 0.04 0.04 44.05 6.24 0.01 0.01    46     4     4 40.03 2.22 0.02 0.01   197   165   209   550   315   374  8.03 0.07 0.06 41.63 3.82 0.01   191    3 < 401    0  40.86   3.0500   0.0300  191    3 < 413  413 0.0520 0.0527 Sy1.2 
1046 XSHOOTER       2.   4244   68   39 40.28 4.41 0.01 0.01 42.16 6.29 0.01 0.01    62     1     1 38.43 2.56 0.01 0.01  -358    37    43  -102    28    30  6.85 0.01 0.01 39.70 3.84 0.00  -130    0   103    0  38.41   2.5500   0.0000 -130    0    98    0 0.0058 0.0053 Sy1   
1063 DR1            1.   2368  249  158 41.09 3.93 0.04 0.04 42.86 5.71 0.01 0.01    81     8     8 39.42 2.26 0.01 0.01   222   142   167   314   252   166  6.79 0.09 0.05 40.53 3.37 0.04    44   15   272   32  40.26   3.1100   0.3400  205  143   893  893 0.0250 0.0252 Sy1   
1066 XSHOOTER       2.5  6022  987 1675 44.88 4.36 0.04 0.04 44.16 3.65 0.41 0.41 21039  3013  4136 42.74 2.22 0.00 0.00  -703   386   306  -933 13045 11778  9.73 0.68 0.56 43.62 3.11 0.05   -54   32   666  107  42.57   2.0600   0.0800  121   21   666  693 0.8249 0.8246 Sy1   
1079 SOAR           1.   7748   80  194 43.08 4.56 0.01 0.01 44.79 6.26 0.01 0.01    94     6     6 40.93 2.41 0.01 0.01  -524    50    50  1358 14518  8993  8.94 0.01 0.03 42.71 4.19 0.01    15    1 < 401    0  41.45   2.9200   0.0600   15    1 < 413  413 0.1140 0.1141 Sy1.2 
1082 Stern_Palomar  1.  10270 2264 2920 42.48 3.56 0.04 0.05 44.15 5.23 0.02 0.02   110    11    12 40.25 1.32 0.03 0.03  -253   390   304  2912 15686 17599  8.85 0.89 0.50 42.64 3.72 0.00   151    1   495    3  41.51   2.5900   0.0300  151    1   490    4 0.1730 0.1736 Sy1.5 
1084 Stern_Palomar  2.   2608  216  268 41.62 3.89 0.04 0.04 43.34 5.61 0.03 0.03    95    10     8 39.75 2.01 0.02 0.02    62    62    49   723   391   355  7.18 0.08 0.09 41.76 4.02 0.00    54    3   601    6  40.71   2.9800   0.0600   54    3   596    6 0.0480 0.0482 Sy1.5 
1088 DR1            1.   9509 1331 1282 44.36 5.92 0.06 0.05 45.97 7.53 0.00 0.00   107    14    13 42.13 3.69 0.01 0.00    80   482   467  1679   972   642  9.83 0.13 0.10 43.16 4.72 0.33   270  288   444  296  42.08   3.6400   0.9600  270  296   438  301 0.1040 0.1050 Sy1   
1089 DR1            1.   2411   64   96 43.79 6.02 0.03 0.04 45.43 7.66 0.01 0.01   122     7    10 41.95 4.18 0.01 0.01   -19    32    32  -286   332   247  8.32 0.03 0.04 43.03 5.26 0.02  -327    9   263   12  41.90   4.1300   0.2600 -327    9   238   11 0.0500 0.0489 Sy1   
1090 DR1            2.   3366  310  350 42.42 5.00 0.05 0.06 44.32 6.90 0.59 0.59    62     8     7 40.63 3.20 0.48 0.40   210  1049   939   567  3953  3966  7.85 0.26 0.14 42.13 4.71 0.74   113  390   532  369  41.37   3.9400   1.0000  113  401   530  378 0.0340 0.0344 Sy1.2 
1091 Rojas_2017     1.  11739 3685 2625 41.45 2.99 0.04 0.05 43.25 4.79 0.09 0.09    78     7    10 39.16 0.70 0.25 0.21 -1542  1670  5712   974  1536  1864  8.39 0.32 0.19 41.15 2.69 0.02   -81   16 < 899    0  40.28   1.8200   0.1400  -81   16 < 926  926 0.1060 0.1057 Sy1.2 
1099 DR1            1.   2620  147  151 42.21 5.03 0.03 0.03 43.90 6.71 0.01 0.01   100     7     8 40.49 3.30 0.00 0.00   123    25    37   -42    81    75  7.51 0.05 0.06 41.66 4.47 0.01   225    6   502   12  40.78   3.5900   0.1100  225    6   495   12 0.0260 0.0268 Sy1.2 
1100 Powell_Palomar 1.   3252  125   84 42.81 3.74 0.03 0.02 44.61 5.54 0.01 0.01    76     5     4 40.98 1.91 0.01 0.01   -93    25    37   623   227   179  8.04 0.03 0.03 42.82 3.75 0.00  -257    1   563    3  41.77   2.7000   0.0300 -257    1   561    3 0.2020 0.2010 Sy1.5 
1102 DR1            1.   5516  214  736 43.56 5.32 0.03 0.03 45.10 6.86 0.01 0.01   157    21    14 41.44 3.19 0.01 0.01     6    65    53  1118 15383 16691  8.91 0.04 0.13 43.05 4.81 0.00  -215    3   347    4  41.68   3.4400   0.1100 -215    3   329    4 0.0840 0.0832 Sy1.2 
1104 DR1            1.  10704 1267 1346 42.36 3.56 0.02 0.03 44.30 5.50 0.04 0.04    53     8    12 40.11 1.31 0.08 0.10 -1505 28105 31660  1467 19979 24750  8.82 0.52 0.76 41.79 2.99 0.01   112    8   341   10  40.77   1.9700   0.1300  112    8   314   10 0.1530 0.1534 Sy1   
1106 Stern_Palomar  2.   4921  333  491 41.44 3.67 0.05 0.05 43.23 5.45 0.03 0.03    81     9    11 39.45 1.68 0.04 0.05   173   251   208  1333  3344  5254  7.63 0.07 0.10 41.07 3.29 0.01  -105    6   217    8  40.03   2.2600   0.1500 -105    6   205    8 0.0500 0.0496 Sy1.2 
1110 DR1            1.   2179    0   24 43.31 6.61 0.00 0.00 44.92 8.22 0.04 0.04   105     3    10 41.67 4.97 0.01 0.01   142     0     0   538  4332  6287  7.97 0.02 0.03 42.96 6.26 0.00   109    0   329    0  42.14   5.4400   0.0000  109    0   326    0 0.0150 0.0154 Sy1.2 
1111 Powell_Palomar 1.   1848   43   44 42.11 5.47 0.02 0.02 43.76 7.12 0.04 0.04   103     5     4 40.48 3.84 0.01 0.01   413    12    12  1135   323   296  7.15 0.03 0.03 41.62 4.98 0.01   405    2   194    3  40.75   4.1100   0.0600  405    2   185    3 0.0140 0.0154 Sy1.2 
1112 XSHOOTER       2.5  2663 1532 1653 47.87 5.89 0.04 0.03 46.97 4.99 0.03 0.03 47133 13552 15634 45.46 3.47 0.00 0.00  1899 27072 26227  1996 24809 27148 10.69 0.10 0.09 46.44 4.46 0.01  1511   16  1020  103 -40.00 -81.9800 -40.0000   97   27   814  698 3.2907 3.3124 Sy1.2 
1114 archival_ROSAT 1.   5821  217  207 41.55 4.27 0.02 0.02 43.03 5.75 0.15 0.15   161     9     7 39.51 2.22 0.08 0.08  -216   101    75   641  3821  3762  7.84 0.10 0.08 41.48 4.20 0.00   253    2   234    2  40.45   3.1600   0.0300  253    2   150    1 0.0290 0.0299 Sy1.5 
1116 DR1            1.   1671  213  125 41.88 3.85 0.04 0.04 43.80 5.76 0.01 0.01    62     5     6 40.12 2.09 0.00 0.01  -247   127   133  1684  1099  1112  6.94 0.12 0.06 41.98 3.94 0.05   -45    5 < 290    0  40.88   2.8500   0.1400  -45    5 < 299  299 0.0670 0.0668 Sy1.5 
1117 Powell_Palomar 1.   3974  282  382 41.37 4.22 0.02 0.05 43.05 5.90 0.05 0.05   106     9    13 39.44 2.29 0.04 0.03   530    71    84   715 12297 12803  7.40 0.08 0.08 40.84 3.69 0.02   220    4   144    7  40.42   3.2700   0.0600  140   16   760   44 0.0250 0.0258 Sy1.2 
1118 SOAR           1.   3936  527  385 41.30 3.39 0.04 0.06 43.18 5.27 0.02 0.02    61     6     8 39.43 1.53 0.02 0.03   241   294   232   844  1030  1010  7.35 0.12 0.10 40.52 2.62 0.05   185   11 < 401    0 -40.00 -77.9100 -40.0000  185   11 < 413  413 0.0580 0.0587 Sy1   
1119 archival_ROSAT 1.   3396  133  117 42.20 4.12 0.02 0.01 43.89 5.81 0.02 0.02    97     5     5 40.36 2.28 0.01 0.01  -290    43    31   701  4247  4144  7.73 0.03 0.05 41.99 3.91 0.01    15    4 < 719    0  41.06   2.9900   0.0600   15    5 < 741  741 0.0700 0.0701 Sy1.2 
1120 archival_ROSAT 2.   8633 2236 1456 43.20 4.14 0.01 0.02 44.92 5.86 0.01 0.01    92     8     9 41.02 1.96 0.01 0.01   586    97   126  2739 12238 10642  9.10 0.94 0.61 42.99 3.93 0.00    57    1   259    2  41.87   2.8100   0.0300   57    1   247    2 0.2000 0.2002 Sy1.2 
1121 archival_ROSAT 1.   4740  327  461 41.16 4.04 0.04 0.04 42.99 5.87 0.02 0.02    77     7     8 39.08 1.96 0.03 0.03  -290   103   133  2361 14717 10923  7.44 0.07 0.09 41.40 4.29 0.00    62    2   377    3  40.46   3.3400   0.0300   62    2   357    3 0.0240 0.0242 Sy1.5 
1122 DR1            2.   2334  696  904 43.96 5.44 0.05 0.04 45.91 7.39 0.10 0.10    31     3     4 42.36 3.84 0.08 0.06   863  1249   541   279   670   599  8.39 0.29 0.33 43.90 5.38 0.05    46   21   150   18  43.55   5.0300   0.5100  -65  173   652  557 0.1140 0.1142 Sy1.2 
1125 XSHOOTER       1.   4427  122  193 42.57 3.47 0.01 0.01 44.31 5.21 0.03 0.03    81     4     7 40.60 1.49 0.02 0.02  -666    59    59   859  7163  7362  8.17 0.03 0.03 42.42 3.32 0.00   -89    1   412    1  41.37   2.2700   0.0200  -89    1   412    1 0.2090 0.2086 Sy1.5 
1126 XSHOOTER       2.   4138   35   50 44.32 3.61 0.03 0.03 46.26 5.55 0.01 0.01    52     3     4 42.30 1.60 0.01 0.02  1714     6    12  2692    50    41  9.09 0.01 0.01 44.15 3.45 0.00  1496    1   695  695  41.67   0.9700   0.0900  790    2   453  453 0.9900 0.9999 Sy1.5 
1128 archival_ROSAT 1.   4523  324  271 42.68 3.85 0.04 0.03 44.39 5.56 0.02 0.02    89     9     6 40.69 1.86 0.02 0.03  -210    87    62   885   265   226  8.25 0.08 0.05 42.49 3.66 0.00   -12    3 < 719    0  41.51   2.6800   0.0400  -12    3 < 741  741 0.1580 0.1580 Sy1.2 
1130 XSHOOTER       2.   9721   97  113 40.58 3.15 0.01 0.01 42.47 5.04 0.03 0.03    67     1     1 38.36 0.93 0.08 0.09 -1018    43    50 -1019    43    50  7.74 0.03 0.02 41.27 3.83 0.00     7    0   243    0  40.39   2.9600   0.0000    7    0   242    0 0.0342 0.0342 Sy1.2 
1131 duPont_dr2     2.5 11271  827  585 40.95 3.70 0.04 0.05 43.21 5.96 0.02 0.02    28     3     4 38.92 1.67 0.06 0.07  -234  7767  8469  2099 18067 19580  8.07 1.15 1.14 40.63 3.37 1.00    -9  455 < 521    0  39.89   2.6400   1.0000   -9  468 < 537  537 0.0280 0.0280 Sy1   
1132 SOAR           2.   3594  218  144 43.23 4.30 0.02 0.02 45.09 6.15 0.01 0.01    65     3     3 41.40 2.46 0.01 0.01  -111    63    49   -89    22    31  8.36 0.04 0.03 42.84 3.91 0.01   -21    1 < 401    0  41.88   2.9500   0.0500  -21    1 < 413  413 0.1760 0.1759 Sy1.2 
1137 Powell_Palomar 1.   3279   86  125 43.66 4.22 0.02 0.02 45.44 5.99 0.01 0.01    77     6     4 41.84 2.40 0.01 0.01   463    43    44  1105  6230  4723  8.52 0.03 0.03 42.49 3.04 0.05   -68   39   639   88  41.88   2.4300   0.2600  -68   40   633   90 0.2950 0.2947 Sy1   
1141 Grupe_ROSAT    1.   4747  265  290 41.17 4.08 0.04 0.03 43.37 6.29 0.01 0.01    31     3     2 39.23 2.14 0.03 0.03   -37    97   163   316   102   131  7.44 0.05 0.05 40.77 3.69 0.01   -98   11   436   17  39.78   2.7000   0.1200  -98   11   427   17 0.0231 0.0228 Sy1.2 
1142 XSHOOTER       2.   8818  266  250 39.64 3.90 0.01 0.01 41.66 5.92 0.01 0.01    53     2     2 37.40 1.66 0.04 0.06  -759    63    56  -308    66    62  7.13 0.03 0.02 39.06 3.31 0.00   -69    3  1218    9  38.15   2.4100   0.0100  168    1   226    3 0.0050 0.0048 Sy1   
1143 Powell_Palomar 1.   5236  468  475 41.54 3.47 0.05 0.06 43.56 5.49 0.03 0.03    51     6     7 39.50 1.43 0.06 0.09   -31   140   120   444   313   172  7.74 0.09 0.07 41.09 3.02 0.01    61    7   419   14  39.99   1.9200   0.1200   61    8   415   14 0.0696 0.0698 Sy1   
1146 XSHOOTER       1.   4637   14   16 42.51 4.43 0.00 0.00 44.22 6.15 0.01 0.01    91     1     1 40.56 2.48 0.01 0.00 -1246     6     0  -915     7     9  8.17 0.01 0.01 41.54 3.47 0.00 -1276    1   695  695  40.71   2.6300   0.0100  486    7   695  810 0.0700 0.0654 Sy1   
1149 Powell_Palomar 1.  11770  669 1115 42.02 3.73 0.03 0.05 43.65 5.37 0.06 0.06   120     8    13 39.66 1.38 0.08 0.09  -290   269   388  -779   328   246  8.71 0.08 0.08 41.80 3.52 0.00    55    1    75    1  40.60   2.3100   0.0600   55    1    45    0 0.0877 0.0879 Sy1.2 
1150 XSHOOTER       2.  10111   95   96 40.65 3.37 0.00 0.00 43.01 5.72 0.01 0.01    23     0     0 38.41 1.12 0.06 0.08  -543    49    32  -542    47    35  7.81 0.01 0.01 40.70 3.42 0.00   202    0   248    0  40.13   2.8400   0.0000  202    0   246    0 0.0290 0.0297 Sy1.5 
1151 XSHOOTER       1.   5256   16  184 41.81 3.94 0.00 0.00 43.42 5.54 0.01 0.01   132     3     5 39.76 1.89 0.01 0.01   -62    12    12  1719 11843 12220  7.89 0.01 0.04 41.99 4.11 0.00    -3    0   275    0  40.88   3.0100   0.0000   -3    0   273    0 0.0561 0.0561 Sy1.5 
1153 DR1            1.   5538  240  200 43.55 5.03 0.02 0.03 45.13 6.61 0.06 0.06   113     5     6 41.56 3.05 0.04 0.04  -210   100   100  -212    99   101  8.91 0.06 0.05 43.20 4.68 0.01  -337    7   261    8  41.74   3.2200   0.3300 -337    8   224    7 0.1130 0.1118 Sy1.2 
1154 XSHOOTER       1.   2323  454  971 43.99 2.80 0.05 0.06 46.21 5.02 0.03 0.03    28     3     4 42.31 1.12 0.05 0.05   148   940   708   170   515   390  8.40 0.18 0.36 43.58 2.38 0.23    21   53   162   82  42.50   1.3100   1.0000   21   54   145   76 1.5596 1.5598 Sy1.2 
1155 Powell_Palomar 2.5  8096 1272 2992 44.82 4.06 0.02 0.02 46.25 5.49 0.07 0.07   154    37    28 42.64 1.88 0.05 0.05   796   484 11933  3379 24638 16811  9.95 0.66 0.42 44.04 3.28 0.06   -91   25   976   91 -40.00 -80.7600 -40.0000  -19   16   163   25 1.0370 1.0364 Sy1   
1162 Stern_Palomar  2.   3426  302  288 41.03 3.87 0.03 0.04 43.05 5.89 0.02 0.02    46     4     3 39.04 1.89 0.04 0.04  -185    81    93  2651  9918 11241  7.08 0.08 1.48 41.21 4.06 0.00   -67    1   154    1  40.21   3.0500   0.0300  -67    1   115    1 0.0250 0.0248 Sy1.5 
1166 Grupe_ROSAT    1.   2765  148  120 42.63 4.23 0.01 0.02 44.41 6.00 0.01 0.01    82     3     3 40.90 2.50 0.01 0.01   493    34    34   783    24    32  7.79 0.04 0.04 42.41 4.01 0.00   664    3    70    1  41.52   3.1100   0.0200  664    3    34    1 0.1000 0.1024 Sy1.2 
1167 Powell_Palomar 2.   9419 4147 2199 41.26 3.00 0.04 0.04 43.41 5.15 0.05 0.05    38     3     3 39.10 0.84 0.20 0.21 -1277   664   567   908  8317 12751  8.09 1.04 0.74 41.40 3.14 0.01    76    9   909   16  39.69   1.4300   0.1500 -226    7   110    9 0.0855 0.0857 Sy1.5 
1168 SDSS           1.   4701  188  169 41.02 3.03 0.03 0.03 42.95 4.95 0.02 0.02    67     5     4 38.98 0.99 0.04 0.03   148    44    49    56   383   353  7.35 0.04 0.03 40.71 2.71 0.00   277    1   223    1  39.67   1.6800   0.0300  277    1   221    1 0.0640 0.0650 Sy1.2 
1172 Powell_Palomar 2.   4774  535  461 42.50 4.51 0.05 0.04 44.11 6.12 0.01 0.01   116    15    11 40.48 2.49 0.01 0.01   117  1576  1548  1880  8524 10099  8.19 0.11 0.08 41.75 3.75 0.62   141  193   405  405  40.62   2.6300   1.0000  141  199   401  401 0.0640 0.0645 Sy1   
1176 Powell_Palomar 2.   3518  168  192 42.09 4.07 0.04 0.03 43.77 5.75 0.02 0.02    97     9     6 40.21 2.19 0.02 0.02  -216    40    53  -360   164   133  7.70 0.05 0.05 41.62 3.60 0.01   -98    2   181    3  41.54   3.5100   0.0200  -24   11   909  909 0.0660 0.0657 Sy1.2 
1178 DR1            2.   1922  204  150 41.55 4.12 0.07 0.05 43.61 6.18 1.10 1.10    44     7     5 40.03 2.60 0.39 0.78    37   326   279    39   324   278  6.87 0.29 0.23 41.54 4.12 0.42  -216   74   497  148  41.13   3.7000   0.2200 -216   76   495  152 0.0340 0.0333 Sy1.5 
1179 archival_ROSAT 1.   8044  392  377 42.49 3.71 0.02 0.02 44.41 5.63 0.02 0.02    58     3     3 40.31 1.53 0.04 0.05   117   130   119  1286   155   134  8.64 0.05 0.05 42.03 3.25 0.01   263    5   488    7  40.78   2.0000   0.1200  263    5   454    7 0.1490 0.1500 Sy1.2 
1181 duPont_dr2     2.  11629 3662 4244 42.09 3.46 0.04 0.05 43.76 5.13 0.04 0.04   100    11     9 39.82 1.19 0.07 0.06   -74   394   256  2079 12485 10861  8.74 0.93 0.58 41.83 3.20 0.01    62    6   312    7  40.91   2.2700   0.0700   62    6   286    7 0.1280 0.1282 Sy1.2 
1182 DR1            1.   1988   62   64 42.03 5.26 0.02 0.03 43.79 7.03 0.01 0.01    85     4     6 40.23 3.47 0.01 0.01   315    28    28  1274 16876 17047  7.17 0.03 0.04 41.83 5.07 0.00     0    2   415    4  41.07   4.3100   0.0300    0    2   407    4 0.0160 0.0160 Sy1.2 
1183 SDSS           2.   4868  275  245 42.10 4.40 0.04 0.03 43.66 5.96 0.04 0.04   127    11     9 40.17 2.47 0.02 0.03   604    84    78   606    82    76  7.98 0.06 0.06 42.08 4.38 0.01   500  500   793   13  41.23   3.5300   0.0500  500    0   793   14 0.0460        Sy1.5 
1185 Powell_Palomar 2.   5666  573  722 42.04 4.43 0.01 0.01 43.71 6.10 0.01 0.01   104     9    11 40.06 2.44 0.01 0.01  -136 30234 30478   501 23738 24239  8.09 0.93 0.54 40.95 3.33 0.01   300    4   244    9  39.58   1.9700   0.3900  284   14   909  909 0.0420 0.0430 Sy1   
1187 Powell_Palomar 2.   5120  545  662 41.35 3.22 0.04 0.05 43.36 5.23 0.04 0.04    46     4     5 39.31 1.18 0.08 0.10 -1233  3836  4300   268  3561  3332  7.61 0.09 0.13 41.21 3.08 0.12  -654  104   665  665 -40.00 -78.1300 -40.0000   10    0 < 247  247 0.0740 0.0717 Sy1.5 
1189 DR1            2.   6701  490  588 42.69 5.40 0.04 0.05 44.71 7.43 0.01 0.01    53     5     8 40.56 3.28 0.04 0.02  -456  7606  6168  1059  8840  8371  8.59 0.08 0.09 41.69 4.40 1.00   -83 1167  2713  930  40.62   3.3300   1.0000  -83 1202   824  824 0.0290 0.0287 Sy1   
1195 DR1            1.   4487  600  417 42.95 4.38 0.01 0.01 44.58 6.01 0.00 0.00   110     8    16 40.94 2.37 0.00 0.00   -43    52    23  1173 13728 16937  8.39 1.37 0.53 42.54 3.97 0.00    49    1   338    1  41.49   2.9200   0.0200   49    1   331    1 0.1200 0.1202 Sy1.2 
1200 XSHOOTER       1.  13542  245  184 40.99 3.26 0.01 0.01 43.33 5.60 0.01 0.01    23     1     1 38.70 0.97 0.04 0.04  4995 27563 21579  4287 25039 18890  8.25 0.02 0.02 40.10 2.37 0.00   -36    1   257    3  39.34   1.6100   0.0300  -36    1   255    3 0.0477 0.0476 Sy1   
1206 SDSS           1.   5613  159  125 43.16 4.23 0.01 0.01 44.84 5.91 0.01 0.01    98     3     2 41.01 2.08 0.02 0.02   123    25    19   720    71    61  8.70 0.03 0.02 42.39 3.47 0.00     0    2   481    5  41.47   2.5400   0.0300    0    2   479    5 0.1740 0.1740 Sy1   
1208 duPont_dr2     1.   9467 2087 1950 41.60 3.75 0.06 0.04 43.36 5.51 0.02 0.02    98    12    12 39.37 1.52 0.04 0.04 -1579   740   681    16  2920  3374  8.29 0.18 0.33 40.93 3.08 0.11   -24   20   560   50  40.13   2.2700   0.0600   25   19 < 537  537 0.0548 0.0547 Sy1   
1212 SOAR           2.  13271 5312 6027 41.73 3.07 0.04 0.04 43.82 5.16 0.03 0.03    41     4     4 39.44 0.78 0.13 0.10 -2689   291   485  1327 11453 15196  8.65 0.83 0.61 41.51 2.85 0.01   223    5   246  246  40.17   1.5200   0.1700  223    5   226  226 0.1310 0.1318 Sy1.2 
1213 SDSS           1.  10164 1106 1251 42.93 3.42 0.03 0.04 44.66 5.15 0.01 0.01    89     5     8 40.74 1.22 0.02 0.01 -1554   269   268  1294   484   395  9.09 0.11 0.09 42.38 2.87 0.03    68    6   415   18  41.26   1.7400   0.1300   68    7   410   18 0.3165 0.3168 Sy1.2 
1218 SDSS           2.   2628  149  141 41.31 3.76 0.04 0.03 43.28 5.73 0.01 0.01    55     5     3 39.52 1.97 0.02 0.01   179    31    32   326    79   119  7.01 0.05 0.05 40.74 3.19 0.03    22   10   529   17  39.84   2.2900   0.1100   22   11   527   17 0.0390 0.0391 Sy1   
1221 SDSS           2.   8778  386  510 42.99 4.08 0.03 0.03 44.93 6.02 0.01 0.01    53     4     4 40.83 1.92 0.01 0.02  1838  1244   491  1357   231   219  9.00 0.04 0.05 42.04 3.13 0.01    94    7   664   20  41.01   2.1100   0.1000   94    8   663   21 0.1710 0.1714 Sy1   
1224 SDSS           1.   5629  217  258 42.29 3.55 0.03 0.03 44.20 5.46 0.01 0.01    63     4     4 40.26 1.51 0.02 0.02   493    75    75   426   221   236  8.22 0.04 0.04 41.81 3.07 0.10   110   16   456   26  40.73   1.9900   0.0600  110   16   453   26 0.1437 0.1441 Sy1.2 
1242 Powell_Palomar 1.   7139  518  549 41.34 3.83 0.04 0.04 43.41 5.91 0.01 0.01    43     4     4 39.21 1.71 0.04 0.04    68   286   212   955   363   435  7.89 0.07 0.06 40.96 3.46 0.01   229    4   457    9  39.92   2.4200   0.0800  229    4   454    9 0.0370 0.0378 Sy1.2 
1243 Powell_Palomar 1.   9324  949 1427 43.44 3.91 0.04 0.03 45.13 5.60 0.01 0.01    97    10    12 41.22 1.69 0.01 0.02   376   478   451  1268 11758 16511  9.30 1.00 0.38 42.85 3.32 0.01  -140    4   650   10  41.94   2.4100   0.0400 -140    5   645   10 0.3210 0.3204 Sy1   
1246 XSHOOTER       2.   3462  443  420 44.15 2.98 0.03 0.06 46.23 5.05 0.02 0.02    39     3     5 42.26 1.08 0.04 0.04   -86   717   449  -765  1339  1419  8.84 0.12 0.11 43.07 1.89 0.50  -300  720  1314 1657  41.69   0.5100   1.0000  -71  662  1314  117 1.5360 1.5335 Sy1   
1250 Powell_Palomar 2.   3297   42   56 41.93 4.47 0.02 0.02 43.47 6.02 0.01 0.01   151     7     6 40.04 2.58 0.01 0.01   284    19    19   416   181   168  7.55 0.02 0.01 40.97 3.52 0.01    79    3   233    5  39.29   1.8400   0.4200   79    3   225    5 0.0350 0.0353 Sy1   
1254 Powell_Palomar 1.   3920  226  204 43.78 3.47 0.04 0.05 45.37 5.06 0.04 0.04   121    10    14 41.78 1.47 0.03 0.03   691    74    56  1668   375   432  8.74 0.06 0.06 43.23 2.92 0.01    36    5   251    7  41.74   1.4400   0.3100   36    5   240    7 0.6810 0.6812 Sy1.2 
1256 Powell_Palomar 1.   4555  444  425 42.86 3.82 0.04 0.04 44.47 5.43 0.02 0.02   117    12    10 40.95 1.91 0.01 0.01   185    73    59   367    38    48  8.36 0.09 0.07 42.64 3.60 0.02   151    8   960   18  40.84   1.8000   0.3100   19   11   326   31 0.1960 0.1966 Sy1.2 
1257 Powell_Palomar 2.5  3336   66   87 43.26 3.59 0.01 0.01 45.14 5.47 0.02 0.02    63     2     2 41.45 1.78 0.01 0.01   648    37    25   647    36    26  8.31 0.02 0.02 42.85 3.18 0.01   -11    4   406    7  42.01   2.3400   0.0500  -11    4   360    6 0.3700 0.3699 Sy1.2 
1261 Powell_Palomar 1.   5040   94  132 42.83 3.91 0.01 0.01 44.44 5.51 0.01 0.01   115     5     8 40.88 1.95 0.01 0.01  -142    40    40   624  6735  8505  8.43 0.02 0.04 42.44 3.52 0.00  -245    2   467    3  41.30   2.3800   0.0400 -245    2   467    4 0.1740 0.1730 Sy1.2 
1267 XSHOOTER       2.   6059   97  104 42.79 3.61 0.01 0.01 44.36 5.18 0.01 0.01   128     2     2 40.64 1.46 0.01 0.02  -524    31    31  1343    83    84  8.56 0.02 0.02 42.61 3.43 0.00   271    1   695  695  40.64   1.4600   0.0700  109    1   695    2 0.2260 0.2271 Sy1.2 
1271 Powell_Palomar 2.5  4250  527  514 44.29 4.17 0.03 0.03 46.51 6.39 0.01 0.01    29     4     3 42.55 2.43 0.01 0.01  1295    62    50  2317 14495 20399  9.10 1.11 0.56 44.01 3.88 0.01    20   11   708   23 -40.00 -80.1200 -40.0000   20   11   748   24 0.5720 0.5721 Sy1.2 
1272 Powell_Palomar 1.   3759  333  293 42.40 4.36 0.05 0.05 44.27 6.23 0.09 0.09    64     8     7 40.48 2.45 0.13 0.11   -68   108   172   363   312   214  7.93 0.11 0.11 41.52 3.49 0.10   393   21   286   52 -40.00 -78.0400 -40.0000  158  111   780  119 0.0670 0.0684 Sy1   
1274 SOAR           1.   6318  222  247 42.51 4.20 0.02 0.02 44.36 6.05 0.01 0.01    64     2     3 40.48 2.17 0.02 0.02   715   150   148  2039   132    89  8.44 0.03 0.04 42.17 3.86 0.00  1780    4   581  581  39.25   0.9400   1.0000   48  229 < 413  413 0.0900 0.0965 Sy1.2 
1276 XSHOOTER       1.   6405  446  418 41.72 3.51 0.04 0.03 43.52 5.31 0.02 0.02    84     8     6 39.70 1.49 0.03 0.03    19    19    12   -87    22    17  8.01 0.07 0.05 41.55 3.34 0.00   -92    0   194    0  40.56   2.3500   0.0100  -92    0   191    0 0.0810 0.0807 Sy1.2 
1279 XSHOOTER       2.   5250   74   49 43.12 3.96 0.01 0.01 45.09 5.93 0.00 0.00    50     1     1 41.06 1.90 0.01 0.01   537    12    19  1593    39    36  8.62 0.01 0.01 41.84 2.68 0.01    60    4   506   12 -40.00 -79.1600 -40.0000   60    4   505   12 0.2220 0.2222 Sy1   
1281 XSHOOTER       2.   4158  315  749 41.15 3.26 0.04 0.05 43.19 5.30 0.01 0.01    49     4     5 39.28 1.39 0.02 0.02  -130   182   160   481   430   478  7.32 0.07 0.15 40.83 2.94 0.01  -187    2   481    5  40.10   2.2100   0.0200 -187    2   480    6 0.0570 0.0563 Sy1.2 
1303 XSHOOTER       1.   2785   33   24 41.32 3.99 0.00 0.00 43.46 6.13 0.01 0.01    34     0     0 39.55 2.22 0.01 0.02 -1277     6     6  -815     8     7  7.06 0.01 0.01 40.79 3.47 0.00  -462    1   696  695  40.00   2.6700   0.0000 -216    1   695    1 0.0305 0.0289 Sy1.2 
1305 Powell_Palomar 1.   4455  215  226 41.92 4.31 0.03 0.04 43.77 6.15 0.01 0.01    67     4     6 39.90 2.29 0.02 0.02   697    60    65  1609   689   513  7.81 0.05 0.05 41.39 3.78 0.01   556    4   480    9  40.07   2.4600   0.1600  556    4   478   10 0.0420 0.0439 Sy1.2 
1309 Powell_Palomar 2.   4447  134  107 42.70 4.29 0.02 0.02 44.38 5.98 0.06 0.06   102     4     4 40.81 2.41 0.04 0.04   -68    43    56   -69    43    52  8.24 0.05 0.04 42.54 4.14 0.01    55    9   720   11 -40.00 -78.4000 -40.0000  317   14   162   24 0.1000 0.1002 Sy1.5 
1312 XSHOOTER       1.   5737   21   15 41.86 3.65 0.00 0.00 43.79 5.58 0.02 0.02    54     0     1 39.86 1.65 0.03 0.03   715     6     6   718     7     6  7.99 0.01 0.01 41.51 3.30 0.00   184    0   312    0  40.49   2.2800   0.0000  184    0   311    0 0.0810 0.0817 Sy1.2 
1316 SDSS           2.   1975  135  134 41.15 3.75 0.04 0.04 43.32 5.92 0.01 0.01    32     3     3 39.46 2.06 0.01 0.01    62    37    37  -727   306   258  6.67 0.07 0.06 40.62 3.22 0.03   216    2 < 160    0  40.06   2.6600   0.0600  173   13   296   28 0.0330 0.0337 Sy1.2 
1317 SDSS           1.   6808  136  700 42.91 4.09 0.01 0.01 44.69 5.86 0.01 0.01    78     6     5 40.80 1.98 0.02 0.02   191    75    63  1297 10062  8248  8.73 0.02 0.10 41.88 3.06 0.03    25   12   688  688  40.86   2.0400   0.1200   25   12   687  687 0.1560 0.1561 Sy1   
1318 Powell_Palomar 2.   3992  475  370 40.91 3.26 0.04 0.04 43.06 5.41 0.02 0.02    36     4     3 38.85 1.20 0.05 0.06 -1603   117    86  1263   373   473  7.15 0.10 0.08 40.99 3.34 0.00    -6    1   154    1  40.24   2.5900   0.0100   -6    1   140    1 0.0436 0.0436 Sy1.5 
1319 SDSS           2.   3494  360  251 42.65 3.81 0.04 0.04 44.44 5.60 0.01 0.01    76     7     7 40.82 1.98 0.01 0.01   401    69    74  1212   386   344  8.01 0.09 0.06 42.43 3.59 0.01   -32    4   410    4  41.47   2.6300   0.0300  -32    4   409    4 0.1590 0.1589 Sy1.2 
1321 SOAR           1.  12440 3885 3447 41.82 3.36 0.03 0.03 43.70 5.24 0.02 0.02    66     4     6 39.50 1.04 0.05 0.08   142 21678 29559  2414 14721 15668  8.64 1.01 0.42 41.52 3.06 0.09   135    9 < 401    0  40.68   2.2300   0.0900  135   10 < 413  413 0.1060 0.1065 Sy1.2 
1323 SDSS           1.   3561   99  112 41.73 3.86 0.02 0.03 43.38 5.51 0.01 0.01   113     5     7 39.83 1.95 0.01 0.01  -160    28    34   586   124   197  7.51 0.02 0.03 41.59 3.71 0.01   119    2   377    3  40.63   2.7600   0.0200  119    2   374    3 0.0560 0.0564 Sy1.2 
1326 Powell_Palomar 1.   6833  146  124 42.01 3.66 0.01 0.01 43.91 5.56 0.03 0.03    62     2     2 39.94 1.59 0.05 0.06  -333    56    49  -332    54    47  8.23 0.03 0.03 41.47 3.12 0.01     6    2   272    4  40.68   2.3300   0.0300    6    2   264    4 0.0943 0.0943 Sy1.2 
1327 Stern_Palomar  1.   4601  108  135 40.69 4.04 0.02 0.01 42.41 5.77 0.02 0.02    92     4     3 38.72 2.07 0.01 0.02  -123    32    37  1124  6937  5413  7.15 0.03 0.02 40.17 3.53 0.01   123    2   259    4  39.22   2.5800   0.0300  123    2   249    4 0.0140 0.0144 Sy1.2 
1330 SDSS           1.   4588  127  125 43.59 4.30 0.02 0.02 45.27 5.98 0.01 0.01    97     4     4 41.64 2.34 0.01 0.01   327    31    19   804   120   116  8.77 0.02 0.02 43.17 3.87 0.01    86    1   366    5  42.06   2.7600   0.0500   86    1   363    5 0.2544 0.2548 Sy1.9 
1336 SDSS           1.   8615  127  121 42.50 3.71 0.01 0.01 44.31 5.52 0.01 0.01    73     2     1 40.32 1.53 0.02 0.02  -123    52    46  -126    50    48  8.70 0.02 0.01 41.15 2.36 0.05   139    9   264   27  40.73   1.9400   0.0800   24   24   687  687 0.1510 0.1515 Sy1   
1338 SDSS           1.   7541  555  589 41.22 3.45 0.04 0.04 43.46 5.68 0.01 0.01    29     2     3 39.10 1.33 0.07 0.06  -962   254   352   493   263   247  7.87 0.07 0.06 40.76 2.98 0.03   131    4   242   11  39.51   1.7400   0.1200  131    4   239   11 0.0500 0.0505 Sy1.2 
1339 Powell_Palomar 1.   2332  169  149 42.46 4.47 0.04 0.05 44.40 6.41 0.01 0.01    54     5     6 40.78 2.78 0.00 0.00   395    46    34   323    90    75  7.55 0.07 0.05 41.41 3.41 0.03   114   14   350   28  40.22   2.2300   0.6000  114   15   346   29 0.0640 0.0644 Sy1   
1341 Powell_Palomar 1.   2866   98  109 42.07 4.09 0.03 0.02 43.74 5.77 0.01 0.01   102     6     6 40.29 2.31 0.01 0.01   -62    25    31   381    64    78  7.51 0.03 0.03 41.76 3.78 0.00   -18    1   364    3  40.63   2.6500   0.0500  -18    1   358    3 0.0628 0.0627 Sy1.2 
1345 Powell_Palomar 1.   3468   78   76 42.55 4.31 0.02 0.02 44.01 5.78 0.01 0.01   150     7     8 40.64 2.41 0.01 0.01   -56    19    19   148    84   118  7.94 0.02 0.02 41.98 3.74 0.00    23    1   263    2  41.15   2.9200   0.0200   23    1   255    2 0.0830 0.0831 Sy1   
1360 SDSS           1.   3528  301  287 41.26 3.55 0.04 0.05 43.33 5.62 0.02 0.02    43     4     5 39.39 1.68 0.02 0.03  -136    38    56   372   164   166  7.24 0.08 0.07 40.80 3.09 0.01   159    2   222    4  39.88   2.1700   0.0500  159    2   219    4 0.0468 0.0474 Sy1.2 
1365 XSHOOTER       1.   2937   58   58 41.43 3.34 0.01 0.02 43.18 5.09 0.05 0.05    96     3     4 39.66 1.56 0.02 0.03   136    12    19   320    33    29  7.18 0.05 0.02 41.24 3.15 0.00   -26    0   270    1  40.17   2.0700   0.0200  -26    0   268    1 0.0715 0.0714 Sy1.2 
1367 SDSS           2.   5866  380  612 41.29 3.46 0.05 0.08 43.57 5.74 0.01 0.01    26     3     5 39.28 1.45 0.05 0.04     0   110   149    -1   110   152  7.69 0.06 0.09 40.83 3.00 0.01   133    4   254    9  39.90   2.0600   0.1200  133    4   251    9 0.0535 0.0540 Sy1.2 
1370 SDSS           1.   5377  286  333 41.37 3.77 0.02 0.03 43.49 5.90 0.01 0.01    37     2     2 39.39 1.79 0.02 0.03  1307    90    84   -95   174   144  7.66 0.04 0.06 40.90 3.30 0.05   119    5   318   16  40.28   2.6900   0.0300  119    5   316   17 0.0410 0.0414 Sy1.2 
1373 XSHOOTER       1.   2995   31   39 41.42 3.63 0.01 0.01 43.17 5.38 0.01 0.01    89     2     1 39.62 1.84 0.01 0.01   210     1    12   463    12    11  7.19 0.01 0.01 40.85 3.06 0.00   218    0   272    1  39.67   1.8800   0.0300  218    0   271    1 0.0510 0.0518 Sy1   
1374 XSHOOTER       2.   2269  196  152 44.37 2.65 0.04 0.06 46.48 4.76 0.45 0.45    36     3     5 42.59 0.87 0.50 0.40  1067   897   964   594   777  1113  8.59 0.39 0.21 43.65 1.93 0.23   454  163   782  463  42.63   0.9000   1.0000  454  168   781  476 2.5580 2.5634 Sy1   
1377 XSHOOTER       1.   4305   66   49 41.62 3.96 0.01 0.01 43.35 5.70 0.01 0.01    89     2     3 39.72 2.06 0.01 0.01   389    25    31  -108  2252  2384  7.61 0.01 0.01 41.18 3.52 0.00   265    0   248    0  40.12   2.4600   0.0100  265    0   246    0 0.0440 0.0449 Sy1.2 
1381 Powell_Palomar 1.   5406  220  554 43.70 4.20 0.03 0.03 45.52 6.02 0.02 0.02    70     7    10 41.66 2.16 0.02 0.02   130    75    56   494  9939 11290  8.97 0.04 0.09 42.81 3.31 0.02   108    6   348   16  42.17   2.6700   0.0900   73   11   909  909 0.3110 0.3115 Sy1   
1382 SDSS           1.   4628  203  260 42.27 3.82 0.04 0.04 44.02 5.57 0.01 0.01    89     8     8 40.34 1.88 0.01 0.01   432    49    44  1043   703   739  8.04 0.05 0.04 41.39 2.93 0.02    37    6   344   17  40.03   1.5700   0.4200   37    7   342   18 0.1056 0.1057 Sy1   
1383 SDSS           1.   2348  354  397 42.96 3.12 0.05 0.04 44.84 5.00 0.02 0.02    66     8     7 41.08 1.24 0.02 0.02  -574    93    87   682   210   200  7.84 0.13 0.14 42.79 2.95 0.01   211   30  2050   59  40.18   0.3500   1.0000  584   15   441  441 0.4349 0.4359 Sy1.5 
1384 Powell_Palomar 1.   6642  734  865 41.51 3.58 0.04 0.04 43.27 5.33 0.04 0.04    87     8     8 39.30 1.36 0.08 0.07   167   204   229 -2355   872   617  7.93 0.09 0.11 41.03 3.09 0.01     2    4   346    9  39.90   1.9600   0.1300    2    4   341    9 0.0598 0.0598 Sy1.2 
1385 SDSS           1.   5514  215  210 43.03 4.29 0.02 0.03 44.75 6.01 0.01 0.01    88     5     6 40.97 2.23 0.01 0.01   210    46    46   834    84   129  8.62 0.04 0.03 42.11 3.37 0.04   -33   19   674   25  41.47   2.7300   0.0400  -33   20   672   25 0.1430 0.1429 Sy1   
1388 Powell_Palomar 1.   3244  280  299 43.63 4.69 0.05 0.04 45.37 6.43 0.01 0.01    78     8     8 41.81 2.87 0.00 0.01    74   643   603    81  3254  2047  8.49 0.08 0.08 42.17 3.23 1.00    28  700   405  405  41.58   2.6400   1.0000   28  721   401  401 0.1760 0.1761 Sy1   
1392 Powell_Palomar 1.   2631  210  214 41.49 3.85 0.03 0.04 43.71 6.08 0.02 0.02    30     2     3 39.72 2.09 0.05 0.04    25    74    56   845   366   369  7.11 0.08 0.06 41.49 3.85 0.03   293   12   276    8  40.44   2.8100   0.0500  293   13   270    8 0.0430 0.0440 Sy1.5 
1397 Powell_Palomar 1.   5207  492  405 42.09 3.02 0.05 0.03 43.98 4.90 0.03 0.03    62     8     5 40.03 0.96 0.05 0.05  -950   174   266   654  7919  7910  8.04 0.08 0.09 41.83 2.76 0.05   -31    6   359   25  40.55   1.4800   0.3300  -31    6   355   25 0.2024 0.2022 Sy1.2 
1398 SDSS           1.   2785  212  273 43.07 2.69 0.05 0.06 46.32 5.95 0.01 0.01     3     0     0 41.38 1.01 0.23 0.26   611   103    83   609   103    83  8.04 0.07 0.08 42.88 2.51 0.02    31    9   390   20  41.70   1.3300   0.2500   44   76   222  144 0.7240 0.7242 Sy1.2 
1401 SDSS           1.   9007 2304 1606 41.04 3.73 0.04 0.04 43.07 5.76 0.02 0.02    49     4     5 38.85 1.54 0.04 0.04 -1110   321   276   840 10487 13188  7.93 0.90 0.80 41.35 4.03 0.00    31    1   339    2  40.25   2.9300   0.0100   31    1   336    2 0.0300 0.0301 Sy1.5 
1402 SDSS           1.   4980   93  333 43.37 4.13 0.01 0.01 45.12 5.88 0.01 0.01    82     5     7 41.36 2.13 0.01 0.01   247    56    34  1388  7837 10441  8.72 0.02 0.06 42.47 3.23 0.01    65    2   264    6  42.11   2.8700   0.0200  119    7   687  687 0.2400 0.2403 Sy1   
1403 SDSS           2.   7170  671  458 42.11 3.74 0.04 0.04 44.03 5.66 0.01 0.01    57     5     6 40.05 1.68 0.03 0.02  -549    56   105  -147    57   138  8.33 0.09 0.06 40.79 2.43 0.03   319   20   490   48 -40.00 -78.3700 -40.0000  319   20   490   50 0.0960 0.0972 Sy1   
1406 Powell_Palomar 2.   4274  537  419 42.42 3.32 0.03 0.04 44.35 5.25 0.16 0.16    52     5     6 40.42 1.32 0.26 0.23  -419  2446  3328  1643 11644  8954  8.05 0.19 0.12 42.05 2.95 0.15   137   90   405  405  41.45   2.3500   0.7300  137   93   401  401 0.2080 0.2086 Sy1.2 
1410 SDSS           1.  10309 3426 3758 42.86 3.26 0.04 0.02 44.78 5.17 0.01 0.01    56     8     9 40.66 1.06 0.04 0.03  3774 19903 25232  1389 12068 15159  9.07 0.77 0.80 42.43 2.82 0.01    29    2   344    6  41.44   1.8300   0.0400   29    2   341    6 0.3470 0.3471 Sy1.2 
1415 Powell_Palomar 1.   5877  159  297 41.64 3.95 0.04 0.04 43.50 5.80 0.03 0.03    66     6     6 39.64 1.94 0.04 0.06  -210   261   278   395  4517  3661  7.89 0.04 0.05 40.89 3.20 0.05   198    9   286   17  40.47   2.7800   0.0400   84   25   571   44 0.0460 0.0467 Sy1   
1417 SOAR           1.   4733  399  499 42.21 3.23 0.04 0.05 44.11 5.14 0.02 0.02    58     5     6 40.27 1.29 0.02 0.03   -86   336   361   519  1227   977  8.02 0.08 0.09 41.91 2.93 0.01    55    2   148    3  40.69   1.7100   0.1000   55    2   110    2 0.1830 0.1832 Sy1.2 
1431 SDSS           2.   5237  108  166 42.19 3.50 0.02 0.01 43.97 5.28 0.02 0.02    84     3     3 40.19 1.50 0.02 0.02   327    56    62  1092  4485  5129  8.10 0.03 0.03 40.95 2.27 0.03    36    6   198   15  39.82   1.1300   0.2400   36    7   194   15 0.1350 0.1351 Sy1   
1435 SDSS           1.   5225  163  385 44.30 3.93 0.03 0.02 45.96 5.60 0.03 0.03   101     9     7 42.25 1.88 0.04 0.03   154    52    65  1737 13640 11857  9.28 0.04 0.07 44.07 3.70 0.01    57    2   576    6  43.07   2.7000   0.0300   57    2   575    6 0.7200 0.7203 Sy1.2 
1438 SDSS           1.   3460   63   58 42.95 3.73 0.02 0.02 44.53 5.31 0.01 0.01   125     6     5 41.06 1.83 0.01 0.01   518    19    19  1622   140   143  8.17 0.02 0.02 42.37 3.14 0.02    35    3   382    9  41.45   2.2200   0.0300   35    3   381    9 0.2370 0.2371 Sy1   
1443 SOAR           1.   3447  168  161 42.56 3.98 0.03 0.03 44.49 5.92 0.01 0.01    53     3     4 40.64 2.07 0.01 0.01   210    34    40   689   103   124  7.94 0.04 0.03 42.21 3.64 0.01    68    3   246  246  41.13   2.5500   0.0600   68    3   226  226 0.1200 0.1203 Sy1.2 
1450 SDSS           2.  10755 1973 5019 41.94 3.21 0.04 0.04 43.86 5.13 0.03 0.03    64     7     6 39.72 1.00 0.07 0.07 -1400   373   358  1835 14692 19871  8.59 0.78 0.44 41.56 2.84 0.02   129    2   124    4  41.07   2.3500   0.0300   58    7   473   15 0.1410 0.1415 Sy1.2 
1455 Powell_Palomar 1.   7005  729  750 42.89 3.37 0.04 0.03 44.79 5.27 0.01 0.01    59     7     7 40.71 1.19 0.03 0.03 -1270   164   133  1236 13995 11137  8.74 0.11 0.10 42.54 3.02 0.01    -3    1   194    4  41.42   1.9000   0.0700   -3    2   185    4 0.3166 0.3166 Sy1.2 
1456 SOAR           2.   5842  384  448 40.98 3.90 0.04 0.03 43.11 6.03 0.02 0.02    37     4     3 38.88 1.80 0.05 0.04  -142   117    86   204   276   155  7.52 0.06 0.06 40.26 3.18 0.10   316   18   222   22 -40.00 -77.0800 -40.0000  316   19   199   21 0.0230 0.0241 Sy1   
1460 SDSS           2.   3577  183  283 43.08 4.16 0.03 0.04 44.82 5.89 0.01 0.01    86     6     7 41.26 2.33 0.01 0.01   167    68    50   586   109   130  8.27 0.04 0.06 42.56 3.63 0.01    33    2   320    6  41.95   3.0300   0.0300   63   18   687  687 0.1740 0.1741 Sy1.2 
1461 SDSS           1.   4718  168  217 41.58 4.18 0.02 0.03 43.30 5.90 0.01 0.01    92     5     7 39.66 2.26 0.01 0.01    99   103    77  -143  1929  1592  7.67 0.03 0.04 40.71 3.31 0.04   120    6   283   21  40.05   2.6500   0.1200  -26   50   687  687 0.0330 0.0334 Sy1   
1462 Powell_Palomar 1.   5744  620  549 42.83 3.61 0.05 0.04 44.58 5.35 0.03 0.03    86    11    14 40.78 1.55 0.03 0.04    62 21788 23943   699 21748 22417  8.54 0.71 0.48 41.89 2.66 0.06    60   40   911  911  40.67   1.4400   0.8400   60   41   909  909 0.2370 0.2372 Sy1   
1469 SOAR           2.   6381  303  426 41.10 3.36 0.02 0.03 43.34 5.61 0.01 0.01    28     2     2 39.03 1.30 0.05 0.05   105   148   161   730  3381  3765  7.66 0.05 0.06 40.65 2.92 0.04   193   12   246  246  39.76   2.0300   0.0700  193   13   226  226 0.0480 0.0487 Sy1.2 
1471 SDSS           1.   3731  174  131 41.55 4.15 0.03 0.03 43.42 6.02 0.01 0.01    66     5     4 39.61 2.21 0.01 0.01  -222    40    34   170    97   118  7.45 0.04 0.03 41.08 3.68 0.02   118    3   372    7  40.04   2.6400   0.0500  118    3   369    8 0.0330 0.0334 Sy1.2 
1474 SDSS           1.   2362   51   59 42.92 4.27 0.03 0.03 44.47 5.81 0.01 0.01   134     8     8 41.09 2.43 0.01 0.01    93    12    19  1237   191   143  7.82 0.03 0.02 42.90 4.24 0.01    21    2   483    4  41.60   2.9500   0.0300   90    1    95    2 0.1310 0.1311 Sy1.5 
1477 SDSS           1.   4125  163  184 41.48 3.98 0.03 0.03 43.27 5.76 0.01 0.01    83     6     6 39.50 2.00 0.02 0.01   -37    65    52   628   247   200  7.49 0.04 0.04 41.09 3.59 0.01   100    1    95    2  40.77   3.2700   0.0100   88    1   429    5 0.0370 0.0373 Sy1.2 
1478 Powell_Palomar 1.   4180  322  318 41.94 3.58 0.03 0.04 43.58 5.21 0.11 0.11   110     9    11 39.97 1.60 0.08 0.08   241    71    66  -407   392   465  7.76 0.10 0.12 41.75 3.39 0.00   -15    2   449    4  40.92   2.5500   0.0300  -15    2   444    5 0.0957 0.0956 Sy1.2 
1485 SOAR           2.   1840  116  195 41.79 4.60 0.05 0.04 43.56 6.37 0.01 0.01    78     9     7 40.22 3.03 0.01 0.01   228    43    49   223    39    42  6.97 0.05 0.09 41.23 4.04 0.03   237    9   246  246  40.36   3.1700   0.1400  237    9   226  226 0.0260 0.0268 Sy1.2 
1486 SOAR           1.   3337  355  265 42.39 4.47 0.07 0.05 44.30 6.39 0.01 0.01    56     9     7 40.60 2.69 0.01 0.01   204    77    71   412    76    81  7.82 0.10 0.07 41.83 3.92 0.02    30    9 < 401    0  40.94   3.0300   0.3000   30   10 < 413  413 0.0584 0.0586 Sy1.2 
1487 Powell_Palomar 1.   4300  453  634 41.27 3.56 0.04 0.05 43.38 5.66 0.03 0.03    41     4     5 39.19 1.48 0.07 0.07  -672   201   158   260   264   293  7.42 0.09 0.12 40.74 3.02 0.06    52    9   333   27  39.26   1.5500   0.7900   52    9   327   27 0.0470 0.0472 Sy1.2 
1493 SDSS           1.   6489  326  335 41.80 3.46 0.03 0.04 43.43 5.08 0.04 0.04   121     7    11 39.68 1.34 0.06 0.04  -524    83    66  1023   375   317  8.07 0.05 0.06 41.66 3.31 0.01   133    2   393    3  40.84   2.5000   0.0100  133    2   391    3 0.0940 0.0945 Sy1.2 
1495 Stern_Palomar  2.   2167  187  206 41.37 3.92 0.05 0.03 43.23 5.78 0.01 0.01    66     7     4 39.71 2.26 0.01 0.01    62    31    26   -85    57    60  6.88 0.08 0.08 40.46 3.01 0.09    -2    8   323   20  39.55   2.0900   0.3000   62   29   332   47 0.0350 0.0350 Sy1   
1496 SDSS           1.   5629  199  178 41.71 3.70 0.02 0.02 43.51 5.50 0.01 0.01    82     5     3 39.68 1.67 0.01 0.01  -302    80    44   600  6273  7383  7.89 0.03 0.03 41.44 3.43 0.01    82    1   302    3  40.50   2.4900   0.0200   82    1   298    3 0.0650 0.0653 Sy1.2 
1497 Powell_Palomar 1.   3018  183  161 41.21 3.89 0.03 0.04 43.24 5.92 0.03 0.03    48     4     4 39.47 2.15 0.04 0.03   481    72   120   891    81   102  7.07 0.07 0.05 40.75 3.44 0.05   275    5   192   14  39.52   2.2100   0.2900  275    5   183   13 0.0300 0.0309 Sy1.2 
1499 SDSS           2.   3750  780  847 40.60 3.41 0.04 0.03 42.83 5.64 0.01 0.01    31     3     2 38.61 1.42 0.04 0.04  -752    74    63 -1303   313   379  6.92 0.22 0.19 40.45 3.26 0.01   168    2   312    6  39.54   2.3500   0.0400  168    2   311    7 0.0260 0.0266 Sy1.2 
1502 Powell_Palomar 2.   9946 1066  881 42.27 3.34 0.05 0.05 44.17 5.24 0.04 0.04    57     6     9 40.02 1.09 0.10 0.10  1307 15631 17557  1724 16644 13389  8.71 0.11 0.09 41.09 2.16 1.00    76  680   295 1442  40.91   1.9800   1.0000   76  700   289 1455 0.1750 0.1753 Sy1   
1519 Powell_Palomar 2.  10368 3356 4297 42.18 3.25 0.04 0.05 43.78 4.84 0.04 0.04   108    19    27 39.97 1.04 0.04 0.04  -228   467   376  1717 10584  8892  8.69 0.90 0.63 42.17 3.23 0.07     0    6   398   24  41.08   2.1500   0.1800    0    7   393   25 0.1760 0.1760 Sy1.5 
1523 Powell_Palomar 2.   5411  702  446 41.52 3.18 0.03 0.05 43.23 4.89 0.25 0.25   101     9    13 39.47 1.12 0.30 0.27  -308   204   204  1274  7327  9276  7.76 0.18 0.21 40.57 2.23 0.05   -20   17   272   40  39.95   1.6000   0.2600  -20   18   266   41 0.0940 0.0939 Sy1   
1536 Powell_Palomar 1.   5302  518  580 42.95 4.36 0.04 0.03 44.33 5.74 0.01 0.01   196    19    14 40.90 2.30 0.01 0.01  -783  1128  1025   517  3885  4870  8.54 0.09 0.09 42.65 4.05 0.22   -33  101   962  294 -40.00 -78.6000 -40.0000   51  497   401  401 0.1230 0.1229 Sy1.2 
1555 Powell_Palomar 2.   4407  599 1804 42.99 3.63 0.05 0.04 44.77 5.41 0.02 0.02    76     9     7 41.06 1.70 0.02 0.01   -62   788   807   607  1205  1222  8.40 0.12 0.31 42.05 2.69 0.25  -255   98   405  405  41.27   1.9100   1.0000 -255  101   401  401 0.2710 0.2699 Sy1   
1556 SOAR           1.   6001  295  313 41.80 3.70 0.02 0.02 43.65 5.55 0.01 0.01    69     3     3 39.76 1.66 0.02 0.01   974    93   167   -47    73    64  8.00 0.05 0.04 41.34 3.24 0.05   190    4   135    6  40.20   2.1000   0.1500  190    4    91    4 0.0720 0.0727 Sy1.2 
1558 SOAR           1.   4176   73   79 42.29 4.04 0.02 0.02 43.98 5.72 0.01 0.01   101     4     4 40.38 2.12 0.00 0.01  -216    13    25   428   112   127  7.96 0.01 0.02 41.16 2.90 0.06   -23   12   246  246  39.77   1.5100   0.3100  -23   12   226  226 0.0852 0.0852 Sy1   
1560 Powell_Palomar 1.   5534  450  432 41.85 3.85 0.05 0.05 43.59 5.59 0.03 0.03    84     9     9 39.81 1.81 0.03 0.03  -191   154   123   252   204   219  7.96 0.08 0.06 41.14 3.14 0.01    12    4   300    9  40.03   2.0300   0.1600   12    4   294    9 0.0643 0.0643 Sy1   
1574 Powell_Palomar 2.   3186  301  370 41.12 4.01 0.03 0.04 43.54 6.43 0.02 0.02    19     2     2 39.36 2.25 0.06 0.06   241   557   446  -114 13048 12172  7.07 0.10 1.80 40.36 3.24 0.18   168   74   379  103  40.19   3.0700   0.1500  -23   94   598  223 0.0240 0.0246 Sy1   
1577 XSHOOTER       2.   2802   16   16 41.95 4.23 0.00 0.01 43.85 6.13 0.01 0.01    59     1     1 40.20 2.49 0.00 0.00   382     6     0   366     5     5  7.42 0.01 0.01 41.28 3.56 0.00   324    0   198    0  39.93   2.2100   0.0100  324    0   196    0 0.0470 0.0481 Sy1   
1579 Powell_Palomar 2.   3480  135  136 41.21 3.27 0.02 0.02 43.13 5.19 0.06 0.06    63     3     4 39.43 1.50 0.07 0.06   154    62    62   154    57    66  7.20 0.07 0.03 40.92 2.98 0.01     3    5   392    9  40.06   2.1200   0.0700    3    5   387   10 0.0601 0.0601 Sy1.2 
1581 Powell_Palomar 2.   3316  401  317 43.54 4.27 0.03 0.04 45.16 5.89 0.04 0.04   106     8    10 41.52 2.25 0.03 0.04  -512    83    71  1238   241   253  8.46 0.10 0.07 43.37 4.10 0.01  -407    3   405  405  42.33   3.0600   0.1000 -407    3   401  401 0.2480 0.2463 Sy1.2 
1584 Powell_Palomar 2.5  7441  765  799 42.16 3.50 0.05 0.04 43.76 5.10 0.06 0.06   137    16    13 39.97 1.31 0.08 0.08  1061   315   426   592   391   421  8.39 0.10 0.08 41.70 3.04 0.03    86    5   416   16  40.64   1.9800   0.1600   86    5   297   15 0.1310 0.1313 Sy1   
1588 XSHOOTER       1.   6916  460  497 40.55 2.96 0.04 0.04 42.67 5.08 0.02 0.02    42     4     4 38.40 0.80 0.06 0.08   524   101   161   -70   754   707  7.42 0.06 0.07 40.85 3.25 0.00   156    0   214    0  39.71   2.1200   0.0100  156    0   212    0 0.0410 0.0415 Sy1.5 
1590 Powell_Palomar 1.   6163  489  596 42.31 2.91 0.04 0.06 44.07 4.67 0.12 0.12    80    10     9 40.24 0.84 0.14 0.15   216   273   273  1086  5389  5766  8.31 0.14 0.10 42.47 3.07 0.01    22    7   675   13 -40.00 -79.4000 -40.0000 -121   15 < 247  247 0.2822 0.2823 Sy1.5 
1593 XSHOOTER       1.   2085   46   49 39.93 3.33 0.01 0.02 42.23 5.64 0.02 0.02    27     1     1 38.08 1.49 0.05 0.06   -43     6    12    98    98   106  6.03 0.02 0.02 40.06 3.47 0.00    37    0   188    0  38.94   2.3400   0.0100   37    0   185    0 0.0132 0.0133 Sy1.5 
1600 XSHOOTER       1.   3089   34   32 43.41 3.44 0.01 0.01 45.13 5.16 0.07 0.07    88     1     1 41.57 1.61 0.04 0.06   173     6    12   783    45    60  8.32 0.03 0.05 42.31 2.34 0.00   120    1   158    2  41.47   1.5000   0.0400  120    1   155    2 0.4940 0.4946 Sy1   
1601 Powell_Palomar 1.   4945  231  225 41.77 3.47 0.03 0.02 43.43 5.13 0.13 0.13   110     6     5 39.82 1.51 0.13 0.11   364    93    99   829  3435  2363  7.82 0.10 0.10 41.16 2.85 0.02    57    5   204   10  40.17   1.8600   0.1400   57    5   196   10 0.0900 0.0902 Sy1   
1603 SOAR           1.   3721  106   74 42.16 4.02 0.01 0.01 43.95 5.81 0.01 0.01    75     2     2 40.34 2.20 0.01 0.01   537    93   100   235    24    22  7.79 0.02 0.02 42.03 3.89 0.01   160    1   148    2  40.98   2.8400   0.0400  160    1   110    1 0.0750 0.0756 Sy1.5 
1611 SOAR           1.   5828  571  619 41.27 3.72 0.05 0.05 43.54 5.99 0.01 0.01    29     3     3 39.25 1.71 0.02 0.03  -191  1204  1526   362  4610  4008  7.68 0.10 0.10 40.86 3.32 0.04    78    6   120    5  39.91   2.3600   0.1500   78    6    67    3 0.0390 0.0393 Sy1.2 
1612 Powell_Palomar 1.   5149  233  232 42.07 4.00 0.02 0.03 43.62 5.55 0.03 0.03   131     7     9 40.04 1.97 0.03 0.02   -37    56    68   478   318   280  8.02 0.04 0.04 41.47 3.40 0.01    21    2   306    4  40.48   2.4000   0.0500   21    2   301    4 0.0696 0.0696 Sy1   
1615 Powell_Palomar 2.   3396  356  366 40.89 3.74 0.04 0.05 43.31 6.16 0.01 0.01    20     2     2 38.99 1.83 0.04 0.06   136   141   127  1583  6214  9548  7.00 0.09 0.08 40.29 3.14 0.03   286   11   234   18  39.66   2.5000   0.1100  286   11   226   18 0.0250 0.0260 Sy1   
1617 XSHOOTER       2.5  3170   64   78 42.45 3.58 0.03 0.02 44.29 5.43 0.02 0.02    56     4     3 40.75 1.88 0.01 0.01  -142    72    77  -462   132   139  7.81 0.03 0.02 42.48 3.62 0.00   111    0   172    0  41.49   2.6200   0.0100  111    0   169    0 0.1630 0.1634 Sy1   
1618 Powell_Palomar 1.   8194  528  440 41.56 3.69 0.02 0.02 43.30 5.42 0.04 0.04    90     8     8 39.40 1.52 0.06 0.05  -857 31443 22572   875 31053 20033  8.14 0.05 0.06 40.69 2.82 0.02   227    8   282   18  39.77   1.9000   0.2500  192   27   909  909 0.0560 0.0568 Sy1   
1628 Powell_Palomar 1.   3531  189  391 41.52 4.12 0.04 0.03 43.21 5.81 0.01 0.01    99     9    10 39.69 2.29 0.01 0.01   191    80    56   514 10903 12030  7.38 0.05 0.14 40.35 2.95 0.04    85   11   211   21  40.05   2.6500   0.1700  127   56   909  909 0.0330 0.0333 Sy1   


==> datafile7.txt <==
Title: BASS XXV: DR2 Broad-line Based Black Hole Mass Estimates and Biases 
       from Obscuration 
Authors: Mejia-Restrepo J.E., Trakhtenbrot B., Koss M.J., Oh K., den Brok J.,
    Stern D., Powell M.C., Ricci F., Caglar T., Ricci C., Bauer F.E.,
    Treister E., Harrison F.A., Urry C.M., Ananna T.T., Asmus D., Assef R.J.,
    Bar R.E., Bessiere P.S., Burtscher L., Ichikawa K., Kakkad D., Kamraj N., 
    Mushotzky R., Privon G.C., Rojas A.F., Sani E., Schawinski K., Veilleux S.
Table: MgII {lambda}2798 measurements table
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label            Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---           BATID            BASS identifier
   6- 21 A16    ---           Subsample        Source of the optical spectrum
  23- 23 I1     ---           fQ(MgII)         Fit quality flag for the MgII fit (1)
  25- 28 I4     km/s          FWHM(MgII)       FWHM of the broad MgII emission line 
  30- 33 I4     km/s        e_FWHM(MgII)       Lower error on FWHM(MgII) (2)
  35- 39 I5     km/s        E_FWHM(MgII)       Upper error on FWHM(MgII) (2)
  41- 45 F5.2   [10-7W]       logL(MgII)       Broad MgII line luminosity 
  47- 50 F4.2   [10-20W/m2]   logF(MgII)       Broad MgII line integrated flux, 10^(-17)erg/s/cm^2
  52- 55 F4.2   [10-7W]     e_logL(MgII)       Lower error on logL(MgII) (2)
  57- 60 F4.2   [10-7W]     E_logL(MgII)       Upper error on logL(MgII) (2)
  62- 66 F5.2   [10-7W]       logL3000         Monochromatic luminosity at rest-frame 3000 A
  68- 71 F4.2   [10-20W/m2]   logF3000         Monochromatic flux at rest-frame 3000 A, 10^(-17)erg/s/cm^2
  73- 76 F4.2   [10-7W]     e_logL3000         Lower error on logL3000 (2)
  78- 81 F4.2   [10-7W]     E_logL3000         Upper error on logL3000 (2)
  83- 85 I3     0.1nm         EW(MgII)         Rest-frame equivalent width of the broad MgII line 
  87- 88 I2     0.1nm       e_EW(MgII)         Lower error on EW(MgII) (2)
  90- 92 I3     0.1nm       E_EW(MgII)         Upper error on EW(MgII) (2)
  94- 98 F5.2   [10+3W/m]     logLpeak(bMgII)  Monochromatic luminosity of the broad MgII line at peak, erg/s/A
 100-103 F4.2   [10-10W/m3]   logFpeak(bMgII)  Monochromatic flux of the broad MgII line at peak, 10^(-17)erg/s/cm^2/A
 105-108 F4.2   [10+3W/m]   e_logLpeak(bMgII)  Lower error on logLpeak(bMgII), erg/s/A (2)
 110-113 F4.2   [10+3W/m]   E_logLpeak(bMgII)  Upper error on logLpeak(bMgII), erg/s/A (2)
 115-118 I4     km/s          dVpeak(bMgII)    Velocity shift of the broad MgII line peak 
 120-123 I4     km/s        e_dVpeak(bMgII)    Lower error on dVpeak(bMgII) (2)
 125-128 I4     km/s        E_dVpeak(bMgII)    Upper error on dVpeak(bMgII) (2)
 130-133 I4     km/s          dV(bMgII)        Velocity shift of the broad MgII line centroid 
 135-138 I4     km/s        e_dV(bMgII)        Lower error on dV(bMgII) (2)
 140-144 I5     km/s        E_dV(bMgII)        Upper error on dV(bMgII) (2)
 146-150 F5.2   [Msun]        logMbh(MgII)     Broad MgII-based BH mass estimate (3)
 152-155 F4.2   [Msun]      e_logMbh(MgII)     ?="" Lower error on logMbh(MgII) (2)
 157-160 F4.2   [Msun]      E_logMbh(MgII)     ?="" Upper error on logMbh(MgII) (2)
 162-167 F6.4   ---           z-ref            Source redshift (4)
 169-174 F6.4   ---           z-corr(MgII)     ?="" Updated redshift (5)
--------------------------------------------------------------------------------
Note (1): Quality flag for the fit -- 
    1 = good fit;
    2 = acceptable one.
Note (2): When both lower and upper errors are reported, these correspond to
    the 16th and 84th percentiles of the corresponding distribution from the
    spectral bootstrapping procedure.
Note (3): Following Mejia-Restrepo et al. (2016) [2016MNRAS.460..187M]
Note (4): Source redshift, as reported in the BASS/DR2 catalog, Koss et al. in prep.
Note (5): Updated redshift, based on BLR measurements of the [MgII] emission 
    lines from this paper
--------------------------------------------------------------------------------
  59 sdss_dr15        2 3616  516   641 43.68 3.36 0.04 0.04 45.95 5.62 0.03 0.03  17  1   1 42.14 1.81 0.05 0.05 1284  563  506  800  412   455  9.23 0.17 0.16 0.6950 0.6995 
 188 Powell_Palomar   1 2174  601  1026 44.70 3.73 0.13 0.18 46.99 6.02 0.01 0.01  14  4   6 43.23 2.27 0.03 0.01  963  280  301  963 1567   693  9.42 0.29 0.35 1.2580 1.2652 
 204 Stern_Palomar    2 2179  121   194 44.20 3.03 0.03 0.03 46.17 5.00 0.03 0.03  31  2   2 42.81 1.64 0.02 0.02 -150   75   64 -150   80    62  8.92 0.05 0.07 1.5200 1.5187 
 206 FORS2            1 2806  880  1182 43.65 2.56 0.21 0.26 45.81 4.72 0.02 0.02  19 10  11 42.14 1.04 0.03 0.04  770  679  624  770 2463  2125  8.92 0.32 0.32 1.4170 1.4232 
 208 Powell_Palomar   2 2874   32    26 44.11 3.99 0.01 0.01 46.06 5.94 0.02 0.02  31  1   1 42.53 2.41 0.01 0.01  620    0   11 1095   40    40  9.10 0.01 0.01 0.5703 0.5761 
 282 XSHOOTER         2 2569  222   139 44.39 2.90 0.01 0.02 46.47 4.97 0.06 0.06  24  1   1 42.83 1.34 0.08 0.09   21   53   53  828   52    54  9.25 0.12 0.05 2.0641 2.0725 
 340 FORS2            1 2944  667   806 44.07 3.81 0.03 0.03 46.08 5.82 0.01 0.01  23  1   2 42.37 2.11 0.02 0.01  663  150  118  663  245   222  9.13 0.22 0.21 0.6510 0.6546 
 545 Powell_Palomar   1 1906 1054  1210 44.75 3.85 0.18 0.25 46.66 5.76 0.01 0.01  38 15  21 43.21 2.31 0.01 0.01  300  241  189   54  611   543  9.10 0.39 0.31 1.1840 1.1844 
 547 duPont_dr2       1 3450  473   419 44.28 4.02 0.04 0.06 45.01 4.75 0.16 0.16 420 42  60 42.72 2.45 0.01 0.01  556  196  173  553  192   178  8.62 0.18 0.17 0.6540 0.6570 
 550 DR1              1 2740  106    76 43.52 3.46 0.02 0.02 45.67 5.61 0.02 0.02  20  1   1 42.10 3.97 0.02 0.03 -556   32   43 -556   55    45  8.82 0.04 0.03 0.5390 0.5361 
 581 duPont_dr2       1 5084 1794  1745 44.02 4.14 0.09 0.07 45.29 5.42 0.04 0.04 115 23  19 42.20 2.32 0.01 0.01 1091  365  365 1091  417   424  9.12 0.31 0.23 0.4500 0.4553 
 612 DR1              2 1864   60    47 43.80 3.12 0.01 0.01 45.80 5.12 0.03 0.03  26  1   1 42.35 2.33 0.02 0.02  225   21   12  225   64    75  8.56 0.03 0.03 0.9650 0.9665 
 614 DR1              2 2747  163   117 43.80 3.97 0.01 0.01 45.83 6.00 0.01 0.01  27  0   1 42.36 3.47 0.01 0.01  310   32   32  310   34    30  8.91 0.05 0.04 0.4320 0.4335 
 660 XSHOOTER         2 4586   50   135 44.49 3.29 0.01 0.01 46.90 5.71 0.01 0.01  10  0   0 42.76 1.57 0.05 0.03  406   32   43 -499 5244  4184 10.02 0.01 0.02 1.5591 1.5548 
 681 FORS2            1 1856  462   687 43.02 2.96 0.08 0.06 44.98 4.92 0.03 0.03  34  6   5 41.58 1.52 0.02 0.02 -214  162  226 -214  153   147  8.06 0.24 0.26 0.5390 0.5379 
 752 DR1              1 2260  416   337 44.28 3.67 0.07 0.06 46.00 5.39 0.03 0.03  40  7   6 42.76 3.85 0.02 0.02  -21  150  160  -21  241   273  8.85 0.14 0.09 0.9050 0.9049 
 756 SOAR             2 4495  388   391 43.83 2.66 0.05 0.04 46.08 4.91 0.04 0.04  15  2   1 42.16 1.00 0.11 0.09  406  182  205  403  182   210  9.50 0.07 0.10 1.5150 1.5184 
 780 reduced_XSHOOTER 2 2095  206   214 43.60 2.32 0.03 0.04 45.58 4.30 0.06 0.06  27  2   2 42.20 0.91 0.04 0.05  321  107   96   17  455   502  8.53 0.08 0.12 1.6927 1.6928 
 807 DR1              1 1997   96   103 43.70 2.93 0.02 0.02 45.68 4.91 0.02 0.02  28  1   1 42.20 2.57 0.02 0.03    0   21   32   94   94   110  8.55 0.04 0.05 1.0480        
 808 FORS2            1 2911  374   379 43.59 3.09 0.05 0.03 45.64 5.14 0.02 0.02  24  3   2 42.00 1.50 0.03 0.03 -203  118  141 -203  369   338  8.85 0.12 0.10 0.8150 0.8138 
 829 DR1              1 3738   72    88 43.83 3.67 0.02 0.01 45.37 5.21 0.02 0.02  76  3   2 42.18 3.97 0.01 0.01  428   11   21  428   25    38  8.91 0.02 0.02 0.5920 0.5943 
 980 Powell_Palomar   2 3810  171   163 44.28 3.95 0.01 0.01 45.96 5.63 0.01 0.01  56  1   1 42.68 2.36 0.01 0.01  321   32   21  647   41    37  9.28 0.04 0.04 0.6917 0.6953 
1066 XSHOOTER         1 2469   59   121 42.99 2.48 0.02 0.01 44.81 4.29 0.04 0.04  42  1   1 41.52 1.01 0.03 0.03 -139   32   32  171  128    79  8.20 0.04 0.04 0.8249 0.8259 
1068 DR1              2 2708  739   566 43.46 2.57 0.07 0.05 45.61 4.71 0.02 0.02  19  3   2 41.85 1.05 0.04 0.05  118  139  182  118  470   502  8.77 0.24 0.17 1.1800 1.1809 
1093 FORS2            1 2454  317   397 43.62 2.47 0.08 0.07 45.56 4.42 0.02 0.02  31  5   5 42.10 0.96 0.02 0.02  300  155  114  300  298   207  8.66 0.13 0.12 1.4890 1.4915 
1154 reduced_XSHOOTER 2 3222   24    23 44.13 2.93 0.00 0.00 46.25 5.05 0.01 0.01  22  0   0 42.60 1.41 0.02 0.02  492   11   11  491   13    10  9.31 0.01 0.01 1.5590 1.5632 
1197 Powell_Palomar   2 2208  276   235 43.88 2.50 0.06 0.07 46.07 4.70 0.04 0.04  18  2   3 42.34 0.97 0.07 0.08 1765  107   87 1765  861  1041  8.88 0.12 0.09 1.8430 1.8597 
1204 XSHOOTER         1  940   13    19 42.65 2.48 0.01 0.01 44.79 4.62 0.03 0.03  20  1   1 41.46 1.29 0.02 0.02  -32   21   21  -32   31    31  7.35           0.5970 0.5968 
1237 sdss_dr14_only   1 2582  428   424 43.91 2.70 0.07 0.08 45.95 4.74 0.04 0.04  26  4   5 42.33 1.12 0.04 0.05  342   71  103  342  324   304  8.93 0.17 0.13 1.5815 1.5844 
1246 reduced_XSHOOTER 1 3245   97   113 44.13 2.95 0.01 0.01 46.52 5.34 0.01 0.01  11  0   0 42.54 1.36 0.05 0.04 -128   34   21   45   24    26  9.48 0.02 0.03 1.5360 1.5364 
1254 Powell_Palomar   1 3339  562   558 43.73 3.42 0.05 0.05 45.47 5.16 0.06 0.06  53  6   7 42.13 1.82 0.04 0.05  246  151  141  257  303   402  8.87 0.16 0.13 0.6810 0.6825 
1375 Powell_Palomar   1 2175  301   314 43.74 2.77 0.05 0.04 45.98 5.01 0.02 0.02  15  3   2 42.38 1.42 0.03 0.04 -406   96   64 -727  484   533  8.80 0.16 0.13 1.2600 1.2545 
1383 sdss_dr15        2 3622  368   380 42.62 2.78 0.04 0.04 44.36 4.53 0.07 0.07  67  6   7 41.05 1.21 0.04 0.05 -160  142  128 -162  143   131  8.26 0.08 0.09 0.4350 0.4342 
1396 sdss_dr2_mk      1 2569  356   479 44.51 3.43 0.04 0.06 46.80 5.72 0.01 0.01  13  1   2 42.87 1.79 0.04 0.04  642   86   77  642  434   464  9.45 0.13 0.15 1.3970 1.4021 
1398 sdss_dr2_mk      1 3096  358   542 43.75 3.38 0.06 0.05 46.21 5.84 0.01 0.01  10  1   1 42.01 1.64 0.04 0.04  321   96   96  321  400   374  9.25 0.12 0.14 0.7240 0.7258 
1412 sdss_dr15        1 3415  261   286 44.08 3.51 0.03 0.04 46.06 5.48 0.01 0.01  29  2   3 42.53 1.96 0.01 0.01  503  128  142  506  126   148  9.24 0.07 0.07 0.8724 0.8756 
1435 sdss_dr2_mk      1 2664  380   421 44.36 4.00 0.07 0.07 46.14 5.77 0.02 0.02  46  7   8 42.78 2.42 0.01 0.01  214  125  103  214  445   403  9.08 0.13 0.13 0.7200 0.7212 
1492 Powell_Palomar   1 3119  621   799 43.94 3.36 0.09 0.07 46.14 5.56 0.03 0.03  18  3   3 42.29 1.72 0.06 0.07 1209  150  139 1209 1108   958  9.22 0.20 0.20 0.8790 0.8866 
1510 Powell_Palomar   1 1901  379   510 43.87 2.81 0.05 0.03 46.02 4.95 0.04 0.04  22  3   2 42.18 1.12 0.06 0.06  492   98   98  449  321   358  8.71 0.23 0.22 1.3750 1.3786 
1573 SOAR             2 5693  800  1095 43.84 3.02 0.06 0.07 46.31 5.49 0.02 0.02   9  1   2 42.10 1.28 0.07 0.10 1947 1905  444   39  607   458  9.84 0.14 0.16 1.1000 1.1003 
1578 Powell_Palomar   1 5005 5309 19111 44.54 3.23 2.69 2.58 46.72 5.41 0.01 0.01  17 89 107 42.84 1.53 0.03 0.03  941 3616 6662  941 6639 12503  9.98 1.13 1.10 1.7360 1.7446 
1600 XSHOOTER         1 3423   17    32 43.40 3.43 0.00 0.00 45.29 5.32 0.02 0.02  36  0   0 41.85 1.88 0.01 0.01  513    0   11  509    9     9  8.78 0.01 0.01 0.4940 0.4965 
1605 SOAR             1 3269  315   386 44.12 3.27 0.04 0.05 46.00 5.15 0.02 0.02  39  4   4 42.59 1.73 0.01 0.01  963  160  141  968  161   137  9.17 0.09 0.10 1.1390 1.1459 
1608 reduced_XSHOOTER 2 3226   39    43 43.99 2.72 0.01 0.01 46.01 4.75 0.02 0.02  26  0   0 42.46 1.19 0.02 0.03  160   21   11  155   19    13  9.17 0.01 0.02 1.6717 1.6731 
1616 Powell_Palomar   2 3664  274   343 44.24 2.86 0.03 0.03 46.17 4.79 0.04 0.04  34  3   2 42.55 1.17 0.06 0.07  449  153  118  128  155   116  9.37 0.06 0.08 1.8540 1.8552 


==> datafile8.txt <==
Title: BASS XXV: DR2 Broad-line Based Black Hole Mass Estimates and Biases 
       from Obscuration 
Authors: Mejia-Restrepo J.E., Trakhtenbrot B., Koss M.J., Oh K., den Brok J.,
    Stern D., Powell M.C., Ricci F., Caglar T., Ricci C., Bauer F.E.,
    Treister E., Harrison F.A., Urry C.M., Ananna T.T., Asmus D., Assef R.J.,
    Bar R.E., Bessiere P.S., Burtscher L., Ichikawa K., Kakkad D., Kamraj N., 
    Mushotzky R., Privon G.C., Rojas A.F., Sani E., Schawinski K., Veilleux S.
Table: C IV {lambda}1549 measurements table
================================================================================
Byte-by-byte Description of file: datafile8.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label           Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---           BATID           BASS identifier
   6- 19 A14    ---           Subsample       Source of the optical spectrum
  21- 21 I1     ---           fQ(CIV)         Fit quality flag for the CIV fit (1)
  23- 27 I5     km/s          FWHM(CIV)       FWHM of the broad CIV emission line
  29- 33 I5     km/s        e_FWHM(CIV)       Lower error on FWHM(CIV) (2)
  35- 40 I6     km/s        E_FWHM(CIV)       Upper error on FWHM(CIV) (2)
  42- 46 F5.2   [10-7W]       logL(CIV)       Broad CIV line luminosity 
  48- 51 F4.2   [10-20W/m2]   logF(CIV)       Broad CIV line integrated flux 
  53- 72 F20.2  [10-7W]     e_logL(CIV)       Lower error on logL(CIV) (2)
  74- 92 F19.2  [10-7W]     E_logL(CIV)       Upper error on logL(CIV) (2)
  94- 98 F5.2   [10-7W]       logL3000        Monochromatic luminosity at rest-frame 1450A
 100-103 F4.2   [10-20W/m2]   logF3000        Monochromatic flux at rest-frame 1450A
 105-108 F4.2   [10-7W]     e_logL3000        Lower error on logL3000 (2)
 110-113 F4.2   [10-7W]     E_logL3000        Upper error on logL3000 (2)
 115-117 I3     [0.1nm]       EW(CIV)         Rest-frame equivalent width of the broad CIV line 
 119-122 I4     [0.1nm]     e_EW(CIV)         Lower error on EW(CIV) (2)
 124-128 I5     [0.1nm]     E_EW(CIV)         Upper error on EW(CIV) (2)
 130-134 F5.2   [10+3W/m]     logLpeak(bCIV)  Monochromatic luminosity of the broad CIV line at peak 
 136-140 F5.2   [10-10W/m3]   logFpeak(bCIV)  Monochromatic flux of the broad CIV line at peak 
 142-145 F4.2   [10+3W/m]   e_logLpeak(bCIV)  Lower error on logLpeak(bCIV) (2)
 147-150 F4.2   [10+3W/m]   E_logLpeak(bCIV)  Upper error on logLpeak(bCIV) (2)
 152-156 I5     km/s          dVpeak(bCIV)    Velocity shift of the broad CIV line peak 
 158-162 I5     km/s        e_dVpeak(bCIV)    Lower error on dVpeak(bCIV) (2)
 164-168 I5     km/s        E_dVpeak(bCIV)    Upper error on dVpeak(bCIV) (2)
 170-174 I5     km/s          dV(bCIV)        Velocity shift of the broad CIV line centroid 
 176-180 I5     km/s        e_dV(bCIV)        Lower error on dV(bCIV) (2)
 182-186 I5     km/s        E_dV(bCIV)        Upper error on dV(bCIV) (2)
 188-192 F5.2   [Msun]        logMbh(CIV)     Broad CIV-based BH mass estimate (3)
 194-197 F4.2   [Msun]      e_logMbh(CIV)     Lower error on logMbh(CIV) (2)
 199-202 F4.2   [Msun]      E_logMbh(CIV)     Lower error on logMbh(CIV) (2)
 204-209 F6.4   ---           z-ref           Source redshift (4)
 211-216 F6.4   ---           z-corr(CIV)     Updated redshift (5)
--------------------------------------------------------------------------------
Note (1): Quality flag for the fit -- 
    1 = good fit;
    2 = acceptable one.
Note (2): When both lower and upper errors are reported, these correspond to
    the 16th and 84th percentiles of the corresponding distribution from the
    spectral bootstrapping procedure.
Note (3): Following Mejia-Restrepo et al. (2016) [2016MNRAS.460..187M]
Note (4): Source redshift, as reported in the BASS/DR2 catalog, Koss et al. in prep.
Note (5): Updated redshift, based on BLR measurements of the CIV emission 
    lines from this paper
--------------------------------------------------------------------------------
   9 Powell_Palomar 1  4449 22629  94095 45.51 3.50                 0.07                0.07 47.71 5.70 2.55 2.55  10  533   742 44.03 44.59 2.02 2.55   812 11621 12603   812 75314 50376  9.87 1.22 1.23 3.3660 3.3778 
  59 sdss_dr15      2  9438  2788   3822 43.74 2.52                 0.19                0.14 45.44 4.22 0.21 0.21  27    8    10 42.02  0.30 0.81 0.30    39  1408  1745 -1083  1025   909  9.16 0.41 0.33 1.5893 1.5799 
 120 Powell_Palomar 2  6964  3804   5697 45.45 3.81                 0.29                0.29 47.27 5.63 0.16 0.16  27   11    16 43.87 43.32 2.23 0.16 -1856  2101  2117 -1850  2103  2685 10.00 0.85 0.57 2.3670 2.3462 
 125 archival_ROSAT 1  5438 19559  53460 44.64 2.87                 0.16                0.16 46.75 4.98 0.04 0.04  13  263   220 43.09  0.10 1.32 0.12 -1701 13375  6515 -1701 19848 15236  9.47 1.32 1.03 2.6900 2.6691 
 276 duPont_dr2     1  4339 11777  29032 45.14 3.21                15.05               11.84 47.08 5.15 0.02 0.02  18  906   571 43.72  0.03 1.80 0.03   677 11334 12770   677 12300  9312  9.47 1.21 0.91 3.1000 3.1092 
 296 SOAR           2  5838  1667   1653 44.36 2.43                 0.11                0.13 46.54 4.61 0.02 0.02  11    3     3 42.84  0.07 0.91 0.09   155   764   921   161   751   924  9.40 0.27 0.20 3.1040 3.1062 
 311 DR1            1  2647  4924  10758 44.02 2.38                 1.35                1.75 46.14 4.50 0.02 0.02  12   35    39 42.62  0.04 1.02 0.05  -986  5112  3822  -986  8780  6080  8.48 0.80 0.72 2.3650 2.3539 
 387 DR1            1  6186   762    764 44.52 2.64                 0.04                0.04 46.28 4.40 0.04 0.04  28    3     3 43.99  0.05 2.89 0.06  -329   203   184  -329   446   362  9.30 0.12 0.11 2.9790 2.9746 
 407 Stern_Palomar  2  4526   136    163 44.52 2.63                 0.02                0.02 45.95 4.06 0.15 0.15  58    3     2 42.94  0.09 1.05 0.08   387    58    58 -2449   329   433  8.83 0.09 0.07 3.0181 2.9853 
 428 Powell_Palomar 1  8166   528    518 45.31 3.76                 0.03                0.03 47.39 5.84 0.02 0.02  14    1     1 43.64  0.08 2.09 0.08  -193   290   274   381   216   177 10.21 0.06 0.06 2.1745 2.1786 
 545 XSHOOTER       1  5848    36     42 44.69 3.79                 0.00                0.00 46.25 5.35 0.07 0.07  42    0     0 43.02  0.08 2.12 0.07 -1025    19     0  -719    36    42  9.24 0.06 0.04 1.1878 1.1826 
 601 DR1            1  4282    92     87 44.71 3.01                 0.01                0.01 46.33 4.63 0.04 0.04  40    1     1 43.33  0.02 2.37 0.04  -251    77    61  -251    41    34  9.01 0.02 0.02 2.5100 2.5071 
 675 duPont_dr2     1  4625  1523   1237 44.65 3.11                 0.11                0.10 46.37 4.84 0.07 0.07  29    7     7 43.21  0.06 1.67 0.07 -4775   670   596 -4775   669   597  9.10 0.31 0.19 2.1500 2.0999 
 756 XSHOOTER       2 13152   236    106 44.37 3.21                 0.00                0.01 46.12 4.96 0.10 0.10  26    0     0 42.51  0.23 1.35 0.25 -5201    58    58 -5201    74    49  9.86 0.05 0.06 1.5202 1.4765 
 780 XSHOOTER       2  2752    70     68 44.40 3.12                 0.01                0.01 45.60 4.32 0.11 0.11  94    2     3 42.89  0.05 1.61 0.04   -19    19    19   296   191   161  8.19 0.07 0.07 1.6931 1.6958 
 847 DR1            1  5048  1213   1011 44.67 3.02                 0.08                0.07 46.60 4.95 0.04 0.04  19    3     3 43.16  0.08 2.49 0.07  -696   447   361  -696   441   366  9.32 0.20 0.15 2.4000 2.3921 
1112 XSHOOTER       1  5572    45     75 46.07 4.08                 0.01                0.01 47.90 5.91 0.01 0.01  23    0     0 44.50  0.02 2.52 0.03 -2359    19    19 -3779   151   145 10.18 0.01 0.01 3.2910 3.2370 
1129 duPont_dr2     2  9450 14839  19261 44.71 3.08                 1.24                1.86 46.70 5.07 0.03 0.03  16   52    55 42.97  0.09 1.34 0.12  -445 10597  6600  -445 10757  6146  9.92 1.11 0.58 2.3450 2.3400 
1154 DR1            1  2606    56     48 44.88 3.69                 0.01                0.01 46.43 5.23 0.03 0.03  44    1     1 43.52  0.02 3.68 0.02  -271    19    19  -271    33    37  8.64 0.02 0.03 1.5590 1.5567 
1169 DR1            1  2897   468    426 43.95 1.85                 0.08                0.07 46.56 4.46 0.02 0.02  38    7     6 42.59  0.01 0.49 0.01  -580    97    97  -580   260   217  8.81 0.15 0.13 3.6680 3.6590 
1169 sdss_dr15      2  9674  2966   2525 45.29 3.19                 0.15                0.18 46.18 4.09 0.08 0.08 192   69    79 43.54  0.02 1.44 0.02   -39   805   754    -7   370   488  9.63 0.30 0.18 3.6680 3.6679 
1197 Powell_Palomar 2  6320  4086   4649 44.48 3.11                 0.13                0.13 46.44 5.07 0.36 0.36  17    5     5 42.87 42.58 1.50 0.36  -561  1057   917  -599   783   893  9.42 1.15 0.53 1.8430 1.8373 
1229 XSHOOTER       2  2423   217    222 44.36 3.49                 0.02                0.02 45.87 5.00 0.10 0.10  47    3     2 42.99  0.04 2.12 0.06  -696    42    42 -1287   109    83  8.24 0.09 0.07 1.1550 1.1458 
1237 sdss_dr14_only 1  5697  2015   3459 44.16 2.95             88600.07            76359.89 46.02 4.81 0.04 0.04  22   25    86 42.62  0.07 1.41 0.07  -232  1153   725  -232  1076   645  9.08 0.36 0.34 1.5815 1.5795 
1329 Powell_Palomar 1  7456  2026   1548 44.53 2.73                 0.09                0.09 46.26 4.46 0.07 0.07  29    5     6 42.90 41.96 1.10 0.07  -193   905   825  -193   901   834  9.45 0.28 0.17 2.7520 2.7496 
1396 sdss_dr2_mk    2 15060 74183 182556 43.85 2.77 15900000000000000.00 1110000000000000.00 46.99 5.92 0.02 0.02   1 2133 46907 42.13  0.55 1.05 0.60  7501  7501  7501  1023  1023  7495 10.50 1.07 1.07 1.3970 1.4052 
1578 Powell_Palomar 2  6620  6516   4754 45.12 3.81                 0.66                0.66 46.86 5.55 0.32 0.32  28   33    42 43.50 43.35 2.19 0.32  -193  2500  2541   425  2838  2266  9.71 1.04 0.36 1.7360 1.7399 

